Towards a First Step to Understand the Cryptocurrency Stealing Attack on Ethereum

We performed the first systematic study of a new attack on Ethereum that steals cryptocurrencies. The attack is due to the unprotected JSON-RPC endpoints existed in Ethereum nodes that could be exploited by attackers to transfer the Ether and ERC20 tokens to attackers-controlled accounts. This study aims to shed light on the attack, including malicious behaviors and profits of attackers. Specifically, we first designed and implemented a honeypot that could capture real attacks in the wild. We then deployed the honeypot and reported results of the collected data in a period of six months. In total, our system captured more than 308 million requests from 1,072 distinct IP addresses. We further grouped attackers into 36 groups with 59 distinct Ethereum accounts. Among them, attackers of 34 groups were stealing the Ether, while other 2 groups were targeting ERC20 tokens. The further behavior analysis showed that attackers were following a three-steps pattern to steal the Ether. Moreover, we observed an interesting type of transaction called zero gas transaction, which has been leveraged by attackers to steal ERC20 tokens. At last, we estimated the overall profits of attackers. To engage the whole community, the dataset of captured attacks is released on https://github.com/zjuicsr/eth-honey.

==> cfp.txt <==
Accepted submissions will comprise sets of full papers (10 pages plus references) with oral presentations and poster presentations, full papers (10 pages plus references) with poster presentations, and short papers (6 pages plus references) with poster presentations. Some full-paper submissions may be accepted as short papers. Author consent to accept full-paper submissions as short papers will be sought during full-paper submission.


==> dsn.txt <==
Overall merit
2. 	Weak reject
Reviewer expertise
3. 	Knowledgeable
Paper summary
The paper presents a study about stealing attacks of cryptocurrency on the public Ethereum network. The authors set up a honeytpot RPC service to receive Ethereum transaction requests. 230 millions of transactions were received. The authors analyzed the requests to understand how the stealing attacks were carried out. The attacks included stealing of ether and stealing of ERC20 tokens.

Comments for author
I was very enthusiastic after reading the abstract and the introduction. The paper seemed to be a nice fit to DSN, and seemed to present an interesting study in a new area. However, as I read further, there were several questions confusing me a lot. 

(1)	The study is based on setting up a honeypot RPC server. A blockchain system like Ethereum is a peer-to-pear network. I don’t understand what a honeypot means in such a network. The authors describe in “Advise the existence of our Ethereum node” what they did:

    - “However, this strategy is not efficient, since the chance that our honeypot is happened to be scanned is low, given the fact of a really large space of valid IP addresses”
    -	“we register our node on public websites that provide the list of full Ethereum nodes”
    -	“It turns out this strategy is really effective. Our honeypot receives incoming probe requests shortly after we registered our node on the list” This approach is problematic. The purpose of a honeypot is to expose attacker activities because legitimate activities should not visit the honeypot. The authors advertised their node, so it was no longer valid to call a visitor “an attacker”. Basically, I don’t understand how a normal node advertised on a peer-to-peer network could be called a honeypot.

(2)	If point (1) above is not resolved, then I have difficulty understanding why the behaviors observed by the authors were “stealing attacks”. These were requests to transfer ether or tokens from one account to another. Couldn’t these transfers happen for legitimate reasons? We don’t know the legitimacy of a transfer without knowing the real-life relation between the “from” and “to” accounts.

(3)	In the 3-step attack pattern on page 7, the most critical step is step 3, which is to sign a bogus request using the victim’s private key. The authors describe “continuous polling” and “brute-force cracking” of password. These are behaviors on the client side. How did the data collected by the authors’ node help get these insights?

(This is addressed by the rebuttal) In addition, there was an issue to be fixed. On both page 1 and page 4, the authors mentioned that the data collection period ended on Dec. 25th 2018. The deadline of DSN submission was in mid December, and I downloaded the PDF of this paper on Dec 22nd 2018. The correct date should be provided. 

== comment after the rebuttal ==
I feel that the authors and I are mis-communicating about the "honeypot" issue. My point is that, if you advertise the RPC server, then you should expect normal nodes to visit the server for legitimate reasons. How can you call such a advertised server a "honeypot"  -- a honeypot should be a server not expected to get legitimate traffic.

Review #271B
Overall merit
2. 	Weak reject
Reviewer expertise
3. 	Knowledgeable
Paper summary
The paper presents a study based on a honeypot on certain attacks against Ethereum, which it designates cryptocurrency stealing attacks. The paper presents several interesting results on these attacks and insights on the security of Ethereum.

Comments for author
The paper presents a simple honeypot that the authors used to extract the above mentioned results. The honeypot is new, for the best of my knowledge, but its design is simple: a proxy that interposes between users and an Ethereum client. 

As a practical experience report, this would be a well constructed study that presents really interesting results on the attacks considered. I would give it an accept. As a regular paper, I don’t see a clear contribution. 

I missed a section explaining the attacks. There are bits here and there, but it would be important to have a a section clearly explaining them. A case in point is that the paper doesn’t explain how it is possible to "obtain[ing] the information of the account owned by our Ethereum node” (sec 3).

A careful proofreading is needed.

Minor: The name "cryptocurrency stealing attacks” is bad as there are several very different attacks that can be said to be cryptocurrency stealing attacks, e.g., the DAO attack.

Review #271C
Overall merit
3. 	Weak accept
Reviewer expertise
3. 	Knowledgeable
Paper summary
The paper presents an empirical study on cryptocurrency stealing attacks on the Ethereum network. In particular, the authors devised a honeypot that emulates an Ethereum node to collect attempts to infiltrate and steal ether and other ERC20 tokens. This honeypot was used to log attackers actions, which are extensively discussed in the paper.

Comments for author
The paper discusses a timely topic that is attracting a lot of attention, given the success of the Ethereum network and the many new possibilities of attacks it open. Furthermore, the paper is well written, clear, and provide some interesting insights into the behavior of the attackers (in particular Sections IV-C and IV-D), which can be useful for mitigating such threats. I also liked the study of the profits of attackers.

As a downside, the paper has some missing references (Atzei et al. and Oyente discussed in Section VII) that must be corrected in the final version, and the attack under study is not new or due to the blockchain/smart contract operation, but with an open port exposed to the internet.

All in all, I liked the paper and learned something after reading it. Given the interest in the topic, I'm positive about it.

I found few typos:
p1 (and also on p4): "December 25" should be "November 25", as the paper was submitted before December 25 :-) p4: steal the Ether by transferring the Ether to -> steal the Ether by transferring it to p8: our honey captured -> our honeypot captured
p11: is its capability of smart contract -> is its support for smart contracts

Review #271D
Overall merit
2. 	Weak reject
Reviewer expertise
2. 	Some familiarity
Paper summary
The paper experimentally investigates attacks on Ethereum clients by deploying a 'honeypot' client in the wild and recording the attackers interacting with it. The authors reports the types of attacks attempted and various stasitics, including an estimation of the attackers' revenue. The study is only concerned with clients that have unprotected RPC interface; however, the authors report that 7% of Ethereum nodes are such, which is a significant number.

Comments for author
This is a thoroughly performed study: the authors report a variety of interesting facts about the attacks based on real data. Unfortunately, the authors do not make it clear what the results are useful for. One possibility could be to develop defenses against such attacks, but the authors do not present any developments on this front. Furthermore, given that a major type of an attack is brute-force password break, the conclusions may be unsurprising (use strong passwords and do not leave your RPC interface exposed).

The presentation in the paper is also at times suboptimal. The authors sometimes use wrong words (market capital instead of market capitalization; incoming instead of income) and some key aspects are not explained propertly, at least to non-specialists like me.

In particular, the authors say about one attack: "If the user wants to send a transaction at the same time, then he or she will unlock the account by providing the password. This leaves a time window that the attacker’s attempt to get a signed transaction could be successful." I wonder if it is a problem with the client: surely unlocking the account and transfer should be done atomically? Also, I did not understand the zero-gas transactions: "we found that if such a transaction is launched on a miner node that happens to successfully mine a block, then the transaction with zero gas price will be packed into the block and accepted by the network." Why is it the case that the transaction that is otherwise rejected is accepted in this case?

Finally, something is wrong with the dates of your measurements, since they add up to 4 months and you say you measured only during 3.

Review #271E
Overall merit
2. 	Weak reject
Reviewer expertise
2. 	Some familiarity
Paper summary
The paper presents a description of  cryptocurrency stealing attacks on the Ethereum network based on a dataset collected via honeypots. The paper describes how the honeypot was built (by exploiting JSON-RPC endpoint that could be remotely reached by attackers) and proceed to uncover the findings. They identified 32 groups of attackers which aim at stealing Ether or ERC20 tokens. They describe how these groups behaved in detail and provide some estimate of the profits made by the identified attackers.

Comments for author
This is a very interesting engineering work which reveals interesting findings of current behaviors in Ethereum. 

However, my concern is that it is not clear to me the extent to which such findings are actually fundamental. They seem to rather simply reflect one  CURRENT behavior of attackers, which can be changed in the near future as attackers evolve (in which case the findings may be short lived).  Also it is not clear how representative the attacks analyzed (by exploiting the JSON-RPC) are of all is going on (in terms of attacks) on Ethereum. Are there other possible exploits, vulnerabilities? How important (in volume of attacks and profits) you expect the particular one studied here to be? 

Overall, I find the paper to be an interesting report with clear contributions to the current status of Ethereum. Yet, the strength of such contributions is unclear.

Response[Yajin Zhou <yajin_zhou@zju.edu.cn>]15 Feb 2019 10:31pm CET558 words
Firstly, we would like to thank all reviewers for their valuable feedback.

Review A:

"A blockchain system like Ethereum is a peer-to-pear network. I don’t understand what a honeypot means in such a network."

Response:

- Thanks for raising questions about how our honeypot works. Basically, the Ethereum node (client) has an internal support of remote procedure call (RPC). This functionality could be invoked through the HTTP JSON-RPC protocol. If this port of the Ethereum client is opened, then attackers could connect to the Ethereum node and directly execute commands (such as sending Eth to other accounts) on the node on behalf of the Ethereum node itself. 

Though the Ethereum is a peer to peer network, the vulnerable Ethereum node could be reachable from any computer in the world, as long as the IP address and port number (the default port number of JSON-RPC is a public knowledge) is known. Our honeypot is an Ethereum node that intentionally opens the HTTP JSON-RPC port and attracts attacks. That’s the reason we call it a honeypot.
 
Review A:

" then I have difficulty understanding why the behaviors observed by the authors were “stealing attacks”."

Response:

- That's because attackers could launch a transaction that transfers the Eth from accounts of the vulnerable Ethereum client to attackers-controlled accounts. The "from" field is accounts of the vulnerable Ethereum client.

Review A:

"the authors mentioned that the data collection period ended on Dec. 25th 2018. "

Response: 

- Thanks for catching this error. The correct date is November 25, as shown in Figure 2.

Review B:

"I missed a section explaining the attacks. "

Response:

- The attack is due to the unprotected HTTP JSON-RPC endpoint on vulnerable Ethereum node. Attacker could connect to the vulnerable Ethereum node through the HTTP JSON-RPC protocol. Then they can execute commands to transfer the money from the account of that Ethereum node to attackers-controlled accounts, on behalf the vulnerable Ethereum node.

Review C:

"As a downside, the paper has some missing references (Atzei et al. and Oyente discussed in Section VII) that must be corrected in the final version"

Response:

- Thanks. We will add missing references in the final version. 

Review C:

"December 25" should be "November 25""

Response:

- Thanks for catching this. It should be November 25, as shown in Figure 2.

Review D:

"I wonder if it is a problem with the client: surely unlocking the account and transfer should be done atomically?"

Response:

- That's not a problem for the attack.  The reviewer is right that the owner may immediately make transfers after unlocking the account. However, if this operation is performing on the GUI interface, it still needs some time. This leaves a time window for the attack. That's the reason why the attacker tends to perform the send transaction very frequently. And it tends out this simple strategy works in practice.

Review E:

"They seem to rather simply reflect one CURRENT behavior of attackers, which can be changed in the near future as attackers evolve"

Response:

- Our paper reports an interesting and ongoing attack, which has been in the wild for a long time (at least for a couple of months during our study.) Reviewer E is right that the attackers could evolve. However, the information of attackers we have collected (IP addresses, accounts and etc.) is useful for further tracking the evolution of the attack.



@A1Reviewer C1 Mar 2019
The reviewers discussed the paper, but the consensus was that the contribution is not strong enough to make it to DSN. Besides that, some reviewers would like to have more discussion about the presented data and a better definition of the addressed problem and how it relates to blockchains (i.e., why it isn't only a new honeypot for a new service?). In any case, there are some interesting findings here, and we hope the provided feedback help the authors improve the paper for future submissions.


==> dsn_pagelimit.txt <==
Paper submissions should be at most 11 typeset pages, excluding bibliography and well-marked appendices. 


==> src/UPDATE_NOTE.txt <==

在11月28日对 www.ethernodes.org 公布的15560的节点进行扫描
其中297个运行在以太坊主网的节点开放了RPC端口（总共发现了约1000个节点开放RPC 但是通过net_version探测发现 8545端口对应的大多不是主网）
通过eth_mining方法探测 有97个节点正在挖矿 他们可以协助进行0gas攻击
通过eth_account方法探测 有128个节点存有钱包 包含了60个以太坊地址 这些账户有潜在的被盗风险（这些地址中有10个有ETH 价值不好估计）


关于	RPC组
1. 为什么很少有人去暴力破解
personal组方法默认状态下是不可通过RPC调用的，调用personal.unlockAccount会让钱包全局解锁
之后eth组的几个转账方法就可以成功调用。

包括miner_setEtherBase也几乎不可能实现吧 
2.用作探测的方法 
eth_getBlockbyNumber 和 eth_blockNumber 比net_version在探测时候效果更好 （统计上使用的IP和次数更多）
因为前者可以判断当前链高度 是否是以太坊分叉链 是否是在以太坊主网
net_version只能判断是否主网 并且和转账方法不在一个方法组内 有些节点允许eth组方法但不允许net组方法

对比3个统计周期的数据
攻击者使用的gasPrice大体上是呈现增加趋势的

7~10	7		8		10		7~10
1	512.2966168	769.7396806	4026.500748	2794
2	410.7757644	4262.127883	7710.156161	6154
3	1901.013317	15298.43033	N\A		8720
4	116.7475529	245.3024788	500		305
5	4074.384666	4760		40		1004
6	N\A		N\A		2255.918595	2255
7	1028.166073	1300		14000		11616
8	417.3241901	N\A		N\A		417
Normal	27.81		18.44		15.42		20.81

（之前数据的1、4、6、8组已根据新数据全部归为1组，新的4、6、8组是后面补上来的）


TOR是实现匿名通信的自由软件，用户可透过Tor接达由全球志愿者免费提供，包含7000+个中继的覆盖网络，从而达至隐藏用户真实地址、避免网络监控及流量分析的目的。from 维基百科
TOR网络的运行状况：http://torstatus.blutmagie.de/
我们发现有272个IP被互联网公开的数据集标记为TOR节点，
公开数据集 https://whackersforhackers.com/share/tor.txt  Last updated:Thu Nov 29 23:01:08 EST 2018
其中有210个IP具有攻击行为（进行转账操作），在4.2节进行分组后，这些IP全部属于第2组。
这210 IP来自31个国家和地区94个ISP
这一组的攻击者使用TOR网络隐藏自己的真实身份，掩盖攻击行为，让别人难以追查其真实来源。
其特征是来自单个IP的攻击行为很少。


252 转账方法应该加个 等 吧 eth_sendTransaction, eth_signTransaction and eth_sendRawTransaction etc.
398 14, 15, 27 这几天 是进程挂了 不是网络波动
426 64 newIP -->62 此处想表达是新增了大量来自教育网的IP  上面的平均值 94-38=56 所以这里写这个数字感觉有点奇怪
453 most of them  --> all of them 除了getblockbynumber 就没有调用过其他方法了
495 感觉把send方法漏掉了一样
535 from方法不是直接解码得到 而是需要计算得到 （特别说明一下？）或者加一个引用对解码操作进行说明
676 攻击统计计数的表格被删掉了。。。
710 the average gas price of transaction from normal user --> the average gas price of all transaction 计算平均值的时候也包括了高gas交易
734-738 攻击者填写的参数是以太坊默认的300s，感觉并没有特别之处。
建议更改表述为
反而是第八组攻击者使用的是 personal_sendTransaction 而不是 第11组 personal_unlockAccount + eth_sendTransaction  比较interesting。
personal_sendTransaction这种方法将密码作为参数传入，只对当前交易有效
而后一种方法会进行全局解锁，结果就是会被攻击频率更高、gasPrice给的更高的攻击者抢先转账。 
787-792 这段话是来自文章https://paper.seebug.org/673/（虽然我不认同其后面改源码的表述） 我们没有在testnet做这个实验。
建议更改表述为通过分析源码我们发现 以太坊客户端在打包交易时会进行判断，如果一笔交易的gasPrice不大于0 并且不来自于本地 ，
就会拒绝将这笔交易打包，我们认为攻击者的目标是寻找开放了RPC端口的矿工，将签过名的交易发送过矿工，这样对于矿工来说这就是一笔本地交易。
关于挖出0gas交易的区块主要集中于个别的几个矿池的表述被删掉了 我觉得只有这几家矿池被攻击了似乎有点意思，但是没法验证。
856 这些个账户不全是钓鱼账户 只有前面几个确定，后面的大部分可能是攻击者通过某种方法获得的私钥。
863 这几个IP列的似乎没什么用 主要攻击IP只有其中的一个 62.75.138.194 现在总共有8个IP 6个是偷ERC20代币 2个是从钓鱼钱包偷ETH 打包成rawtransaction发给我们了

[Fixed] 204 gapPrice --> gasPrice
[Fixed] 294 314 8845-->8545
[Fixed] 647 增加 eth_getTransactionCount  用于获取nonce
[Fixed] 667 Eth_getBalance --> eth_getBalance

==> src/lowAndHighBound.txt <==
0x02a4347035b7ba02d79238855503313ecb817688&2.3993088125608573&2.3993088125608573\\
0x04d6cb3ed03f82c68c5b2bc5b40c3f766a4d1241&2.3779607877528384&2.3779607877528384\\
0x0e0a930fb51c499b624d6ca56fdd9c95c5bf2e06&0&0\\
0x1a086b35a5961a28bead158792a3ed4b072f00fe&80.18172918644824&4650.843728186448\\
0x21d8976138a2b280d441fd7b12456a1193cb2baf&0&0\\
0x241946e18b9768cf9c1296119e55461f22b26ada&1.19631&110425.47253456323\\
0x2c022e9a0368747692b7bd532c435c7a78dc447d&0&0\\
0x2c5129bdfc6f865e17360c551e1c46815fe21ec8&102.42979687208398&503.59391740081014\\
0x31c3ecd12abe4f767cb446b7326b90b1efc5bbd9&0.095&0.095\\
0x3334f7f8bcf593794b01089b6ff4dc63fe023dfe&0&0\\
0x581061c855c24ca63c9296791de0c9a1a5a44fcf&0&0\\
0x5c8404b541881b9999ce89c00970e5e8862f8e88&0&0\\
0x5e87bab71bbea5f068df9bf531065ce40a86ebe4&0.0461&0.0461\\
0x5f622d88cd745ebb8ff2d4d6b707204c65243438&0&0\\
0x5fa38ab891956dd35076e9ad5f9858b2e53b3eb5&48.23615221111578&48.48214676111578\\
0x6230599f54454c695b5cd882064071fc39e6e562&0&0\\
0x63710c26a9be484581dcac1aacdd95ef628923ab&19.438368207026855&19.438368207026855\\
0x6a141e661e24c5e13fe651da8fe9b269fec43df0&117.17780372361425&4890874.180922349\\
0x6e4cc3e76765bdc711cc7b5cbfc5bbfe473b192e&56.26580032890466&928462.4930462118\\
0x6ef57be1168628a2bd6c5788322a41265084408a&37.78629348485049&1581869.3623113183\\
0x7097f41f1c1847d52407c629d0e0ae0fdd24fd58&273.1279861373727&926703.9072404741\\
0x73b4c0725c900f0208bf5febb36856abc520de26&1.099634910502598&1.099634910502598\\
0x8652328b96ff12b20de5fdc67b67812e2b64e2a6&37.74637554607815&888106.3868770401\\
0x884aa595c10b3331ce551c2d9f905e52e21fa0bb&0&0\\
0x8cacaf0602b707bd9bb00ceeda0fb34b32f39031&0.001005990558082392&7.331249222133282\\
0x97743cc5a168a59a86cf854cf04259abe736006a&0&0\\
0x9781d03182264968d430a4f05799725735d9844d&2.9989834562820117&7.331249222133282\\
0x98c6428fbca6c0ff97570d822dd607f8a55080e5&1e-18&1e-18\\
0x9d6d759856bfcabf6f405f308d450b79e16dd4e2&0&0\\
0xa0b0209a04398cb61d845148623e68b3eff8f8cb&0&0\\
0xab259c71e4f70422516a8f9953aaba2ca5a585ae&0.0021&0.0021\\
0xaff4778d8d05e9595d540d40607c16f677c73cca&0&0\\
0xb0ec5c6f46124703b92e89b37d650fb9f43b28c2&0.8677567017761417&0.8677567017761417\\
0xc6c42a825555fbef74d21b3cb6bfd7074325c348&1.4963&356482.1601451278\\
0xcb31bea86c3becc1f62652bc8b211fe1bd7f8aed&0&0\\
0xd6cf5a17625f92cee9c6caa6117e54cbfbceaedf&2025.839482021806&2025.839482021806\\
0xd9ee4d08a86b430544254ff95e32aa6fcc1d3163&7.117827308822171&10.6948500005461\\
0xe128bb377f284d2719298b0d652d65455c941b5b&0&0\\
0xe231c73ab919ec2b9aaeb87bb9f0546aa47581b1&0&0\\
0xe511268ccf5c8104ac8f7d01a6e6eaaa88d84ebb&152.17852345519086&926617.7208433312\\
0xeb29921d8eb0e32b2e7106afca7f53670e4107e5&0&0\\
0xef462edb8880c4fd0738e4d3e9393660b9c5ac72&0&0\\
0xfed69981c21b96ff37fc52f9e19849126624ddfd&0&0\\
0xff871093e4f1582fb40d7903c722ee422e9026ee&0.004929&53721.69374261021\\


==> src/old/Abstract.txt <==
摘要
最近随着区块链技术的火爆，智能合约技术的发展，以及在金融领域的应用。
随着这种增长 对它的攻击也越来越多。
蜜罐是是一种对攻击方进行欺骗的技术，通过对攻击行为进行捕获和分析，推测攻击意图和动机
我们设置了一个中等交互蜜罐来模拟以太坊客户端的RPC服务。
通过这个这个蜜罐我们能抓取到很多来自攻击者的会话数据。
这些数据被用来统计和行为分析，例如，攻击频率，攻击模式，攻击意图etc
更多的是我们对攻击者的收益进行分析，发现。。。
（结论）让开发者和使用者清晰地了解他们所面对的安全威胁，并通过技术和管理手段来增强实际系统的安全防护能力。


这是参考以下这个格式写的

Abstract—Recently, advances in cyber-physical systems and
IoT led to an increase in devices connected to the internet. This rise of functionality also comes with an increased attack surface for cyber criminals. A proven method for forensic investigations of trends and developments in crimes conducted in the virtual world are honeypots. We set up a medium interaction honeypot offering telnet and SSH services. With this honeypot we captured data from attack sessions. This data was used for statistical and behavioural analysis, such as distributions of attacks and different attacker IPs, originating countries, employed anonymisation services, skill level of an adversary and commonly targeted embedded devices. Furthermore, machine learning techniques that are capable of identifying unique types of sessions based on issued commands and provided credentials are presented in this work. There are strong indicators that most of the traffic captured during our research is caused by botnet activities, which corresponds to findings of different research activities.


==> src/old/Group.txt <==
IX. Analysis of the attacks



攻击数量每日走势 实线 攻击IP 每日走势 虚线 

需要图表 IP来源国家  攻击数量占比 

RPC攻击种类 比例



表X 按攻击频率对攻击者IP数量进行统计
单日攻击峰值/攻击持续时间 1~10天  11~20天 21天以上 合计
0~1000                   224     5      6       235
1000~10000                7      3      0        10
10000以上                 22      1     10       33
合计                      253     9     16       278

【突然发现好像根据攻击持续时间分析不出来什么东西= =】
4.1 High level metrics analysis.

在本节中，我们对观察到的数据进行基本分析。该分析包括如图1所示的观察期间的攻击分布，表X从攻击持续时间和单日攻击峰值对攻击者的攻击频率进行了概述，图2所示的攻击来源的国家【分析来源国家意义不大似乎，大多数攻击者用的都是云服务】。所有RPC请求根据其调用的行为被分配成为两类，一类为探测行为，一类为转账行为，我们会根据转账行为中包含的地址信息对攻击者进行分组识别，这将在后面详细说明。

在我们的观察期间，我们总共收到了约5866.3万次远程RPC调用请求，来自278个独立IP。在图中，实线对应每日远程调用的总次数，图中有5次大幅度下降，这是因为我们的蜜罐服务发生了短暂的中断导致。单日峰值出现在7月29日，为279.7万次，去除蜜罐服务中断几日的数据，平均每日收到251.1万次攻击。而虚线描述了每日发起攻击的唯一IP地址的数量，7月23日之前，平均每天进行攻击的IP数量是38个，之后则突然增加达到了94个，这是因为从那天开始有64个来自教育网的IP对我们的蜜罐进行监控扫描。

表X从攻击持续时间和单日攻击峰值两个角度对攻击者IP数量进行了统计。
80.6%（224）的IP只对蜜罐进行了少量的探测或攻击尝试;91.0%(253)的IP进行的是短期扫描/攻击;单日攻击峰值小于1000的235IP中75.3%未发送过转账方法，这些服务器主要用于探测寻找可以攻击的服务器；而攻击持续时间大于21天，单日攻击次数小于1000的6个IP是在持续向服务器发送探测命令，单日攻击峰值大于1w的10个IP是攻击的主要来源，他们发送了约5145.3万次RPC调用命令，占全部的87.7%。攻击主要趋势主要受这些攻击者影响。

【地区分布 攻击来源放到分组后面讲吧】

在分析完攻击者的数量和攻击频率之后，我们对攻击者发送的内容进行分析。

我们总共收到了41种不同的RPC调用方法，【包括我们蜜罐中允许的方法中的21种 和不允许的20种（这句话不好解释不说了吧 或者放在讨论里）】

被最多IP调用的方法的前十种方法如下
eth_accounts 163 8166938 
eth_getBlockBynumber 104 303035  
eth_getBalance 93 1555031 
eth_sendTransaction 83 38078919  
eth_blockNumber 54 8173748 
net_version 46 87438 
web3_clientVersion 35 425 
eth_signTransaction 27 1161806 
eth_getTransactionCount 25 630491  

被越多的IP调用说明这个方法在攻击时的效果更好【效率更高？必要性更强？】

出现在前十的方法都是以太坊RPC模块默认开放组的方法，其他如personal组的方法不是默认开放，很少有攻击者尝试调用。

通过这些方法就能完成窃取ETH的攻击，典型的攻击流程如下
eth_getBlockBynumber（或其他探测手段：net_version、web3_clientVersion）
↓
eth_accounts（获取受害者钱包地址）
↓
eth_getBalance（可选，攻击者可以在本地查询账户余额）
↓
eth_sendTransaction（尝试转账）或 （eth_getTransactionCount && eth_signTransaction）

eth_accounts
想要盗窃我们钱包里的以太币，必须要知道钱包的账户地址，所以这个方法调用次数最多

【这个可以放到攻击第一步里去讲】
使用eth_getBlockBynumber进行查询区块信息最多，因为从中获取到的信息最多，通过这个方法可以查询得到当前节点是否同步完成，当前节点是否是以太坊主链。
net_version只能判断是否是以太坊主链，获取客户端版本信息对攻击者而言并不是太重要，因为只要eth_getBlockBynumber能收到正常响应，说明这个节点就是攻击目标。
【讨论里讲第八组的攻击者也在偷ETC？】




4.2 Group

【区块链会诚实的记录每一笔交易】，和真实世界的相比，区块链的世界里攻击者在进行盗窃的时候会留下他的钱包地址作为一个明显的痕迹【证据】，我们根据攻击者留下的钱包地址就可以对他们进行识别和追踪。

我们根据方法参数中是否包含攻击者地址，把所有的RPC命令分为两类，一类称之为 探测/查询 行为 一类称之为转账行为，我们的目标是找出所有进行过转账行为的IP，并根据其中的地址对攻击者进行分组

4.2.1
第一步 获取攻击者地址

a.攻击者发送的sendTransation、signTransation、personal_sendTransaction、eth_estimateGas、、miner_setetherbase
这五种方法的参数中含有攻击者的收款地址（to），调用这些方法的IP总共有92个，占总数33.1%，这92个IP总共发送了5811.7万条RPC调用，占总数 99.0 %（这五种方法的调用数量3924.1万条，占总数66.7%）。

{//时间 2018-07-01 20:44:09.223  攻击者IP 89.144.25.28
    "jsonrpc": "2.0",
    "method": "eth_sendTransaction",
    "params": [{
        "from": "0xa33023b7c14638f3391d705c938ac506544b25c3",//Address in honeypot
        "to": "0x63710c26a9be484581dcac1aacdd95ef628923ab",//Attacker address
        "gas": "0x5208",
        "gasPrice": "0x199c82cc00",
        "value": "0x2425f024b7fd000",
    }],
    "id": 739296
}

b.攻击者使用eth_sendRawTransaction 发送被签名的交易（Transaction），我们找到10个IP（这10个IP没有发送过a方法的命令）发送了37825条命令eth_sendRawTransaction 。

攻击者发送的请求如下
{//时间 2018-07-01 18:02:00.631 攻击者IP 62.75.138.194
    "jsonrpc": "2.0",
    "method": "eth_sendRawTransaction",
    "params": ["0xf8a682125f8082ea60941a95b271b0535d15fa49932daba31ba612b5294680b844a9059cbb0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0000000000000000000000000000000000000000000000000000000000bebc2001ca095e6417786f699db2dc195f47662c412bb125b8419b9af030ac237d64c5a9250a0357a79a314eecd583f9be2235fd627d85c9af8fe292f9e47d4fa261efc0487bc"],
    "id": 2
}

params字段经过了RLP算法编码，我们对其直接进行解码【看以太坊那本书讲解RPL？】
{ nonce: 4703,
  gasPrice: 0,
  gasLimit: 60000,
  to: '0x1a95b271b0535d15fa49932daba31ba612b52946',
  value: 0,
  data: '0xa9059cbb0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0000000000000000000000000000000000000000000000000000000000bebc200',
  v: 28,
  r: '0x95e6417786f699db2dc195f47662c412bb125b8419b9af030ac237d64c5a9250',
  s: '0x357a79a314eecd583f9be2235fd627d85c9af8fe292f9e47d4fa261efc0487bc' }

from地址并不能通过直接解码得到，而是要经过一定的运算，这是攻击者盗窃资金的来源地址，值得注意的是这些from地址都不是我们蜜罐中的地址。
from:'0x00a329c0648769a73afac7f9381e08fb43dbea72'


解析之后我们发现【37427（98.9%）】交易的to地址指向某个ERC20代币的智能合约，这些分别来自8个IP（他们总共发送了30.4万条RPC调用 占总量的 0.5%），而且这些交易共同的特点是gasPrice=0，

data字段的值表示调用智能合约中的函数，解析得到【37403】条 transfer交易和【24】条approve交易，他们的第一个参数address _to字段是攻击者的以太坊地址

【这里加智能合约函数说明的引用？】
Function: transfer(address _to, uint256 _value)
MethodID: 0xa9059cbb
[0]:  0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0 //Attacker address
[1]:  000000000000000000000000000000000000000000000000000000000bebc200

这是这笔交易最终上链的数据【从别的矿工那里打包】
https://etherscan.io/tx/0xc921fafff47106c2489e2f78f648dbb426a36ea289f770cd2a9093e02b030f1f

通过这两步操作，我们得到了100个IP和24个攻击者地址，以及它们之间的对应关系。虽然这些只占全部IP地址的36.0%，但是这些地址发送了99.6%的RPC调用，说明我们的方法是可行的。
【这里可以用个表格把这些百分比数字列出来】

                IP               RPC 
探测行为        178  (64.0%)      241398(0.4%)

        a方法  92    (33.1%)    58117358 (99.1%)
        b方法  8     (2.9%)     304404  (0.5%)      
转账行为 SUM  100   (36.0%)    58421762  (99.6%)


        总数  278              58663160  

  
第二步 对攻击者进行分组

4.2.2.根据攻击者地址和IP进行分组

在4.2.1中，我们得到了每一条请求的IP地址和以太坊地址的对应关系，总体来看IP地址和以太坊地址是一个多对多的关系，据此我们可以将地址关联起来 
（因为来自一个IP的调用可能包含多个to地址，同一个to地址也可能被多个IP作为参数调用）

我们根据如下规则对这些IP进行分组：

1.首先遍历得到所有的unique的攻击者地址
2.将发送请求中包含相同地址的IP聚合成一个集合
3.将不同集合中包含相同IP的集合聚合成一个大组

最终我们得到了21组攻击者，其中包括19组窃取蜜罐账户中以太币的攻击者和2组请求打包ERC20代币交易的攻击者。
各组包含的地址和独立IP数量如下：


group address 交易分析  IP  RPC calls 数据中心  来源  攻击手段
※1  0x6e4cc3e76765bdc711cc7b5cbfc5bbfe473b192e    2 3543188 是 APNIC 频繁尝试转账
2 0x581061c855c24ca63c9296791de0c9a1a5a44fcf 空地址   42  3265  是 荷兰等9国 频繁尝试转账
2 0x5fa38ab891956dd35076e9ad5f9858b2e53b3eb5            
3 0xd6cf5a17625f92cee9c6caa6117e54cbfbceaedf    7 1221912 是 乌克兰等3国  频繁尝试转账
※4  0x6a141e661e24c5e13fe651da8fe9b269fec43df0  交易归8  14  4511219 是 美国等6国 频繁尝试转账
5 0xb0ec5c6f46124703b92e89b37d650fb9f43b28c2    4 42707   中国和俄罗斯  频繁尝试转账
※6  0xe511268ccf5c8104ac8f7d01a6e6eaaa88d84ebb    1 2991301 是 美国  频繁尝试转账
7 0x241946e18b9768cf9c1296119e55461f22b26ada    1 265778  是 新加坡 频繁尝试转账
※8  0x6ef57be1168628a2bd6c5788322a41265084408a  交易归8  5 6106679 是 美国等5国 频繁尝试转账，尝试使用密码ppppGoogle解锁账户
※8  0x7097f41f1c1847d52407c629d0e0ae0fdd24fd58  交易归8      是   
9 0xeb29921d8eb0e32b2e7106afca7f53670e4107e5  空地址 1 5   俄罗斯 尝试转账
10  0x6230599f54454c695b5cd882064071fc39e6e562  空地址 1 13    西班牙 修改矿工收益地址
11  0x2c5129bdfc6f865e17360c551e1c46815fe21ec8    1 618   俄罗斯 暴力破解密码（604个弱密码）
※12 0x8652328b96ff12b20de5fdc67b67812e2b64e2a6    2 3569924 是 美国  频繁尝试转账
13  0xe231c73ab919ec2b9aaeb87bb9f0546aa47581b1    1 10  是 美国  尝试转账
14  0x5c8404b541881b9999ce89c00970e5e8862f8e88    3 80  是 英国等3国 尝试转账
※15 0x5e87bab71bbea5f068df9bf531065ce40a86ebe4  交易归8  1 274 是 德国  频繁尝试转账
※16 0x9d6d759856bfcabf6f405f308d450b79e16dd4e2  交易归8  3 235213  是 西班牙和希腊  频繁尝试转账
※16 0x97743cc5a168a59a86cf854cf04259abe736006a            
※17 0xff871093e4f1582fb40d7903c722ee422e9026ee  交易归6  1 458 是 立陶宛 频繁尝试转账
18  0x63710c26a9be484581dcac1aacdd95ef628923ab    1 35624579    德国  频繁尝试转账
19  0xa0b0209a04398cb61d845148623e68b3eff8f8cb    1 135   俄罗斯 尝试转账
20  0x0fe07dbd07ba4c1075c1db97806ba3c5b113cee0    6 290256    德国  请求打包交易
21  0xffecffe94c3e87987454f2392676ccdb98b926f8    2 14148   中国  请求打包交易

【是否是数据中心可以在国家后面加个星号表示】


根据IP地址归属查询，可以发现攻击者超过半数使用的是云服务器进行攻击，分组后的结果表明一些攻击者会同时使用多个地区的云服务器。
这92个IP中有28%的IP来源于美国，这应该是因为美国拥有世界上最多的云服务商，23%的IP来源于荷兰和爱尔兰，这主要来自于第2组攻击者。 

我们对这些地址的资金流进行分析，发现第4、8、15、16之间有关联，6和17组有关联 这些组的地址之间有相互资金往来。

第8组其中的一个IP尝试使用密码ppppGoogle对账户进行解锁，除此之外
第1 4 6 8 12组，他们发送的方法类型完全一致，比例基本相同。我们可以认为他们使用的是相同的攻击程序，或是为一个攻击团队所有。
表X中攻击次数21天以上，每日攻击数量超过10000次的IP，有7个来自这些组。
所有我们把这些有关联的组打了星号。
他们总共发送了2095.8万次的调用请求，约占全部请求的35.7%。


18组虽然只有一个IP(89.144.25.28)，却发送了最多的请求，共3562.5万次，约占全部请求的60.7%，平均每秒钟要发送18次RPC请求。

根据from地址判断，20组合21组的目标不是我们的钱包，而是寻找开放RPC端口的矿工为他们免费打包交易，这将在XX节中详细讨论


【交易分析中 发送次数越多 成功率越高？ 总收益越多？】


==> src/old/Group2.txt <==
Group	&	Address									&	IP 	&	RPC calls	&	Country Code		& ISP
1	&	0x6e4cc3e76765bdc711cc7b5cbfc5bbfe473b192e	&	2	&	3543188		&	GB,US				& VMHaus*
2	&	0x581061c855c24ca63c9296791de0c9a1a5a44fcf	&	42	&	3265		&	IE,NL,GB,US,FR,RO,AU,LU,MD,PL,SC,SE,SK	& World Hosting Farm* ,NFOrce Entertainment, OVH SAS*, Online SAS* and other 16
	&	0x5fa38ab891956dd35076e9ad5f9858b2e53b3eb5	&		&				&						&	
3	&	0xd6cf5a17625f92cee9c6caa6117e54cbfbceaedf	&	7	&	1221912		&	MD,US,AR			& ClouDedic*,Nexeon Technologies*,Bestwest HOST*
4	&	0x6a141e661e24c5e13fe651da8fe9b269fec43df0	&	14	&	4511219		&	US,SG,JP,AU,DE,FR 	& Vultr*
5	&	0xb0ec5c6f46124703b92e89b37d650fb9f43b28c2	&	4	&	42707		&	CN,RU 				& China Telecom,RU-CENTER*,TC TEL CENTER*
6	&	0xe511268ccf5c8104ac8f7d01a6e6eaaa88d84ebb	&	1	&	2991301		&	US					& Digital Ocean*
7	&	0x241946e18b9768cf9c1296119e55461f22b26ada	&	1	&	265778		&	US					& Linode*
8	&	0x6ef57be1168628a2bd6c5788322a41265084408a	&	5	&	6106679		&	CA,JP,US,DE,FR		& OVH*,Linode*,MultaCom*,myLoc*,Online SAS*
	&	0x7097f41f1c1847d52407c629d0e0ae0fdd24fd58	&		&				&						&	
9	&	0xeb29921d8eb0e32b2e7106afca7f53670e4107e5	&	1	&	5			&	NL 					& IP Broker
10	&	0x6230599f54454c695b5cd882064071fc39e6e562	&	1	&	13			&	ES					& Gigas*
11	&	0x2c5129bdfc6f865e17360c551e1c46815fe21ec8	&	1	&	618			&	RU					& IT DeLuxe*
12	&	0x8652328b96ff12b20de5fdc67b67812e2b64e2a6	&	2	&	3569924		&	US					& Corex Solutions,GTHost*
13	&	0xe231c73ab919ec2b9aaeb87bb9f0546aa47581b1	&	1	&	10			&	US					& Amazon Web Services*
14	&	0x5c8404b541881b9999ce89c00970e5e8862f8e88	&	3	&	80			&	CZ,DK,FR			& UK Web.Solutions Direct,M247 Europe,OVH SAS*
15	&	0x5e87bab71bbea5f068df9bf531065ce40a86ebe4	&	1	&	274			&	DE					& Vodafone DSL
16	&	0x9d6d759856bfcabf6f405f308d450b79e16dd4e2	&	3	&	235213		&	ES,DE				& Telefónica de España,Choopa*
	&	0x97743cc5a168a59a86cf854cf04259abe736006a	&		&				&						& 
17	&	0xff871093e4f1582fb40d7903c722ee422e9026ee	&	1	&	458			&	LT 					& Telia Lietuva
18	&	0x63710c26a9be484581dcac1aacdd95ef628923ab	&	1	&	35624579	&	SC					& CH Networks* 
19	&	0xa0b0209a04398cb61d845148623e68b3eff8f8cb	&	1	&	135			&	RU					& Rostelecom
20	&	0x0fe07dbd07ba4c1075c1db97806ba3c5b113cee0	&	6	&	290256		&	DE,FR,FI			& O2 Deutschland,Host Europe*,Hetzner Online*
21	&	0xffecffe94c3e87987454f2392676ccdb98b926f8	&	2	&	14148		&	CN	 				& China Mobile
* indicates the cloud service provider

重新查了IP归属地，之前用的国内的数据库不准。 
17%的IP来自美国，France,Netherlands各占9%，所以之前GROUP里写的国家分析要做修改

1,3~8,12,16,18组这些攻击者发出大量攻击请求，他们频繁的发出send和sign命令进行转账，这些攻击者使用的都是云服务
第2组的攻击者虽然IP数量很多，除了1个IP对我们的蜜罐长期扫描转账以外，其他的都只进行了一次攻击
9,14,15,17,19组的攻击者都只对我们的服务器进行了少量的查询和转账操作。
11组的攻击者是尝试使用personal_unlock命令对账户进行解锁，总共尝试了604个弱密码。
第8组攻击者中的一个IP，在进行大量转账操作的同时，尝试使用一个特别的密码 ppppGoogle 对账户进行解锁
第10组的攻击者尝试使用miner_setEtherBase修改矿工收益地址。
发送大量 eth_sendRawTransaction 0gas交易 的攻击者是 20组和21组，他们的目标不是我们账户里的以太币，而是寻找好心矿工见他们的交易打包
第2组的第一个地址，第9组和第10组的地址在链上没有查到交易记录，他们的偷盗没有成功【放到收益分析？】
第1，4，8组也能在以太经典ETC链上查询到他们有偷窃成功的记录

==> src/old/Related_work.txt <==
中本聪在2008年提出比特币， Vitalik Buterin 在2013年提出以太坊，并在其上实现了智能合约。
随着区块链技术的发展，安全和隐私正受到越来越多的关注，这其中包括区块链

自身机制安全问题
区块链生态安全问题
使用者安全问题

GO Karame等人，H Halpin等人，IC Lin等人 对区块链的安全问题进行了系统的阐释

Bitcoin and blockchain security 
GO Karame, E Androulaki - 2016 
这是一本书 https://books.google.com/books?hl=zh-CN&lr=&id=YYSuDgAAQBAJ&oi=fnd&pg=PR5&ots=juQUML9CE5&sig=EbTB5GatgRuPFtsIFCrqfBO1lAE#v=onepage&q&f=false


Introduction to Security and Privacy on the Blockchain
H Halpin, M Piekarska - Security and Privacy Workshops …, 2017

Abstract:
The blockchain has fueled one of the most enthusiastic bursts of activity in applied cryptography in years, but outstanding problems in security and privacy research must be solved for blockchain technologies to go beyond the hype and reach their full potential. At the first IEEE Privacy and Security on the Blockchain Workshop (IEEE S&B), we presented peer-reviewed papers bringing together academia and industry to analyze problems ranging from deploying newer cryptographic primitives on Bitcoin to enabling usecases like privacy-preserving file storage. We overview not only the larger problems the workshop has set out to tackle, but also outstanding unsolved issues that will require further cooperation between academia and the blockchain community.

A Survey of Blockchain Security Issues and Challenges
IC Lin, TC Liao - IJ Network Security, 2017

Blockchain technologies is one of the most popular issue
in recent years, it has already changed people’s lifestyle in
some area due to its great influence on many business or
industry, and what it can do will still continue cause impact
in many places. Although the feature of blockchain
technologies may bring us more reliable and convenient
services, the security issues and challenges behind this innovative
technique is also an important topic that we need
to concern.

N Atzei等人对以太坊智能合约的安全漏洞进行了分析
A survey of attacks on ethereum smart contracts (sok) 
N Atzei, M Bartoletti, T Cimoli - Principles of Security and Trust, 2017 - Springer

Smart contracts are computer programs that can be correctly executed by a network of mutually distrusting nodes, without the need of an external trusted authority. Since smart contracts handle and transfer assets of considerable value, besides their correct execution it is also crucial that their implementation is secure against attacks which aim at stealing or tampering the assets. We study this problem in Ethereum, the most well-known and used framework for smart contracts so far. We analyse the security vulnerabilities of Ethereum smart contracts, providing a taxonomy of common programming pitfalls which may lead to vulnerabilities. We show a series of attacks which exploit these vulnerabilities, allowing an adversary to steal money or cause other damage.

M Vasek等人对虚拟货币诈骗进行了研究
There's no free lunch, even using Bitcoin: Tracking the popularity and profits of virtual currency scams
M Vasek, T Moore - … conference on financial cryptography and data …, 2015 - Springer

We present the first empirical analysis of Bitcoin-based scams: operations established with fraudulent intent. By amalgamating reports gathered by voluntary vigilantes and tracked in online forums, we identify 192 scams and categorize them into four groups: Ponzi schemes, mining scams, scam wallets and fraudulent exchanges. In 21 % of the cases, we also found the associated Bitcoin addresses, which enables us to track payments into and out of the scams. We find that at least $11 million has been contributed to the scams from 13 000 distinct victims. Furthermore, we present evidence that the most successful scams depend on large contributions from a very small number of victims. Finally, we discuss ways in which the scams could be countered.

从底层基础网络到上层应用服务，针对区块链的攻击一直都在发生，所以隐私和安全问题应该受到重视。
https://www.leiphone.com/news/201805/wujKxkTTleb6kBef.html


蜜罐  【之前写的是弱交互蜜罐 我们的应为中等交互蜜罐吧】
蜜罐系统被广泛用于收集互联网上的数据，通过捕获恶意活动以研究和了解攻击者的操作和动机，之后更好地保护计算机和网络。

S Panjwani等人说明了端口扫描应被视为攻击的先兆
An experimental evaluation to determine if port scans are precursors to an attack honeypot
S Panjwani, S Tan, KM Jarrin… - … Systems and Networks …, 2005 - ieeexplore.ieee.org

This paper describes an experimental approach to determine the correlation between port scans and attacks. Discussions in the security community often state that port scans should be considered as precursors to an attack. However, very few studies have been conducted to quantify the validity of this hypothesis. In this paper, attack data were collected using a test-bed dedicated to monitoring attackers. The data collected consist of port scans, ICMP scans, vulnerability scans, successful attacks and management traffic. Two experiments were performed to validate the hypothesis of linking port scans and vulnerability scans to the number of packets observed per connection. Customized scripts were then developed to filter the collected data and group them on the basis of scans and attacks between a source and destination IP address pair. The correlation of the filtered data groups was assessed. The analyzed data consists of forty-eight days of data collection for two target computers on a heavily utilized subnet.

T Holz等人提出了通过蜜罐学习攻击模式
Learning More About Attack Patterns With Honeypots. honeypot
T Holz - Sicherheit, 2006 - pdfs.semanticscholar.org

Abstract: Honeypots are information system resources, whose value lies in unauthorized
or illicit use of these resources. In this paper, we present a project that has established
a world-wide distributed sensor system of honeypots. Within this system, each
platform has the same configuration, thus allowing us to compare the collected data
of each platform. And since all platforms send all logging data to a central database,
this enables us to correlate all data and draw conclusions from it.
Besides presenting the project, we show how the collected data can be used to
learn more about attack patterns. In addition, we illustrate how we can learn more
about root-causes of attacks, i.e., specific tools or techniques used by attackers.

M Andreolini等人使用蜜罐监测垃圾邮件
HoneySpam: Honeypots Fighting Spam at the Source.
M Andreolini, A Bulgarelli, M Colajanni, F Mazzoni - SRUTI, 2005 - usenix.org

In this paper, we present the design and implementation of HoneySpam, a fully operating framework that is based on honeypot technologies and is able to address the most common malicious spammer activities. The idea is that of limiting unwanted traffic by fighting spamming at the sources rather than at the receivers, as it is done by the large majority of present proposals and products. The features of HoneySpam include slowdown of the e-mail harvesting process, poisoning of e-mail databases through apparently working addresses, increased spammer traceability through the use of fake open proxies and open relays.

D Ramsbrock等人使用蜜罐分析SSH攻击者的行为
Profiling attacker behavior following SSH compromises
D Ramsbrock, R Berthier… - Dependable Systems and …, 2007 - ieeexplore.ieee.org

This practical experience report presents the results of an experiment aimed at building a profile of attacker behavior following a remote compromise. For this experiment, we utilized four Linux honeypot computers running SSH with easily guessable passwords. During the course of our research, we also determined the most commonly attempted usernames and passwords, the average number of attempted logins per day, and the ratio of failed to successful attempts. To build a profile of attacker behavior, we looked for specific actions taken by the attacker and the order in which they occurred. These actions were: checking the configuration, changing the password, downloading a file, installing/running rogue code, and changing the system configuration.

D Fraunholz等人通过使用中等交互蜜罐滥用弱密码或默认密码进行的网络犯罪调查
Investigation of cyber crime conducted by abusing weak or default passwords with a medium interaction honeypot
D Fraunholz, D Krohmer, SD Anton… - Cyber Security And …, 2017 - ieeexplore.ieee.org

Recently, advances in cyber-physical systems and IoT led to an increase in devices connected to the internet. This rise of functionality also comes with an increased attack surface for cyber criminals. A proven method for forensic investigations of trends and developments in crimes conducted in the virtual world are honeypots. We set up a medium interaction honeypot offering telnet and SSH services. With this honeypot we captured data from attack sessions. This data was used for statistical and behavioural analysis, such as distributions of attacks and different attacker IPs, originating countries, employed anonymisation services, skill level of an adversary and commonly targeted embedded devices. Furthermore, machine learning techniques that are capable of identifying unique types of sessions based on issued commands and provided credentials are presented in this work. There are strong indicators that most of the traffic captured during our research is caused by botnet activities, which corresponds to findings of different research activities.

我们将蜜罐技术用于监测以太坊RPC端口调用扫描，对攻击者行为进行分析，发现了一些不为人知的攻击企图和攻击行为。



区块链上的所有的交易都是以匿名方式公开存储的，每一笔交易都会完整的记录在上面，所以我们可以对交易进行分析

D Ron等人对比特币交易进行了定量分析
Quantitative analysis of the full bitcoin transaction graph
D Ron, A Shamir - … Conference on Financial Cryptography and Data …, 2013 - Springer

The Bitcoin scheme is a rare example of a large scale global payment system in which all the transactions are publicly accessible (but in an anonymous way). We downloaded the full history of this scheme, and analyzed many statistical properties of its associated transaction graph. In this paper we answer for the first time a variety of interesting questions about the typical behavior of users, how they acquire and how they spend their bitcoins, the balance of bitcoins they keep in their accounts, and how they move bitcoins between their various accounts in order to better protect their privacy. In addition, we isolated all the large transactions in the system, and discovered that almost all of them are closely related to a single large transaction that took place in November 2010, even though the associated users apparently tried to hide this fact with many strange looking long chains and fork-merge structures in the transaction graph.

G Di Battista等人开发了一套将比特币交易的可视化的工具
Bitconeview: visualization of flows in the bitcoin transaction graph
G Di Battista, V Di Donato, M Patrignani… - … for Cyber Security …, 2015 - ieeexplore.ieee.org

Abstract:
Bitcoin is a digital currency whose transactions are stored into a public ledger, called blockchain, that can be viewed as a directed graph with more than 70 million nodes, where each node represents a transaction and each edge represents Bitcoins flowing from one transaction to another one. We describe a system for the visual analysis of how and when a flow of Bitcoins mixes with other flows in the transaction graph. Such a system relies on high-level metaphors for the representation of the graph and the size and characteristics of transactions, allowing for high level analysis of big portions of it.

M Fleder等人通过分析比特币交易图 link bitcoin public keys to "real" people
Bitcoin transaction graph analysis transaction graph
M Fleder, MS Kester, S Pillai - arXiv preprint arXiv:1502.01657, 2015 - arxiv.org

The Bitcoin scheme is a rare example of a large scale global payment system in which all the transactions are publicly accessible (but in an anonymous way). We downloaded the full history of this scheme, and analyzed many statistical properties of its associated transaction graph. In this paper we answer for the first time a variety of interesting questions about the typical behavior of users, how they acquire and how they spend their bitcoins, the balance of bitcoins they keep in their accounts, and how they move bitcoins between their various accounts in order to better protect their privacy. In addition, we isolated all the large transactions in the system, and discovered that almost all of them are closely related to a single large transaction that took place in November 2010, even though the associated users apparently tried to hide this fact with many strange looking long chains and fork-merge structures in the transaction graph.

S Somin等人对以太坊区块链上ERC20代币交易进行了分析
Network Analysis of ERC20 Tokens Trading on Ethereum Blockchain transaction graph
S Somin, G Gordon, Y Altshuler - International Conference on Complex …, 2018 - Springer

Issuance of cryptocurrencies on top of the Blockchain system by startups and private sector companies is becoming a ubiquitous phenomenon, inducing the trading of these crypto-coins among their holders using dedicated exchanges. Apart from being a trading ledger for tokens, Blockchain can also be observed as a social network. Analyzing and modeling the dynamics of the “social signals” of this network can contribute to our understanding of this ecosystem and the forces acting within. This work is the first analysis of the network properties of the ERC20 protocol compliant crypto-coins’ trading data. Considering all trading wallets as a network’s nodes, and constructing its edges using buy–sell trades, we can analyze the network properties of the ERC20 network. We demonstrate that the network displays strong power-law properties, coinciding with current network theory expectations, however nonetheless, are the first scientific validation of it, for the ERC20 trading data.

The examined data is composed of over 30 million ERC20 tokens trades, performed by over 6.8 million unique wallets, lapsing over a two years period between February 2016 and February 2018.

攻击者在成功完成攻击行为之时一定会在上面留下痕迹，我们通过蜜罐获取攻击者的账户地址并对其中的交易进行分析，通过追查资金流动，进而识别出更多的攻击者账户。


//废弃
---------



我们的蜜罐是基于以太坊的 和这些都不一样 

区块链 基础架构 基础设施 CCS 更好的 平台 4~5 漏洞问题 /改进  隐私问题 智能合约问题

基于抓取对RPC分析 和这些不一样 

交易分析  方法不一样 目的不一样。

以太坊 智能合约 以太坊 比特币



==> src/old/_____________.txt <==
对以太坊全节点的攻击研究
how ： honeypot 设计 向全网报告全节点  capture attack
1.introduction
为什么要做 
怎么做
https://www.bleepingcomputer.com/news/security/theres-some-intense-web-scans-going-on-for-bitcoin-and-ethereum-wallets/
http://securityaffairs.co/wordpress/65962/cyber-crime/bitcoin-ethereum-wallet-scans.html
https://isc.sans.edu/forums/diary/9+Fast+and+Easy+Ways+To+Lose+Your+Crypto+Coins/23071/
https://sensorstechforum.com/20-million-stolen-ethereum-hackers-unsecured-eth-nodes/
https://blog.rapid7.com/2018/07/09/blockchain-blunders-exposing-digital-pickpockets-in-the-ethereum-ecosystem/

2.background:
A.以太坊概念：合约 账户
B.转账（关键）：unlock, gasprice, 签名
https://github.com/ethereum/go-ethereum/wiki/Management-APIs#personal_unlockaccount
C.TOKEN
D.JSON-RPC调用 设计初衷 鉴权机制
https://github.com/ethereum/wiki/wiki/JSON-RPC


 III. Methodology


III. Methodology

从前人的研究可以看到，攻击者的主要是扫描8545端口（HTTP JSON RPC API）以太坊寻找开放任意地址（0.0.0.0）远程RPC端口调用的以太坊全节点，转移其中账户的钱包余额，
https://www.bleepingcomputer.com/news/security/theres-some-intense-web-scans-going-on-for-bitcoin-and-ethereum-wallets/
因此我们开发了一个低交互的蜜罐，蜜罐的主要目的是伪装成一个潜在的可以被攻击对象。
我们的蜜罐系统主要由两部分组成。一部分是用来与攻击者交互，它使用Node.js编写，主要用来监听8545端口，处理和响应来自攻击者的RPC远程调用请求，并将请求内容记录到文本日志。另外一部分是使用Python编写，每天通过linux定时任务执行，将数据从文本转储到一个非关系数据库，便于分析和查询。
【这里画一个流程图】

为了让我们的蜜罐吸引攻击者进行攻击，我们采取了以下的策略：【后文：结果证明我们的策略是有效的】

Counter measures used by honeypot
* 伪装成一个不安全的Geth客户端：以太坊Geth客户端的默认HTTP JSON RPC API调用端口是8545，因此我们的蜜罐也运行在8545端口上，接受来自任意地址的请求，并按照JSON-RPC规范返回响应。
（https://github.com/ethereum/wiki/wiki/JSON-RPC）
* 伪装成一个以太坊主链的全节点：我们在服务器上运行一个真实的Geth客户端(以太坊主链全节点，因为主链的以太币才有价值)，通过设置启动参数 将默认的监听地址进行修改（9999），使用默认的只允许来自本地的RPC调用。当攻击者发送查询节点软件信息或者以太坊链上数据的请求时，蜜罐将查询请求转发给一个真实GETH节点，并将结果返回。
我们设置了除eth_accounts、personal_listAccounts和eth_sendTransaction操作以外的35个方法允许攻击者进行调用，这些方法包括查询软件信息和区块、交易、余额等链上数据，查询其他方法时会返回code: -32001表示不允许。【GETH错误返回的是-32000】
* 伪装成一个有价值的节点：攻击者使用会使用 eth_accounts查询当前节点存放的账户信息，我们事先准备了一个真实的以太坊账户地址，并向其中转入一定量的以太币。
当攻击者查询时，将事先准备好的账户信息reply
{ id: id, jsonrpc: "2.0", result: ["0xa33023b7c14638f3391d705c938ac506544b25c3"] }

 personal_listAccounts方法可以用于查询当前节点存放的钱包信息。因为攻击者的主要攻击目标是存放有私钥的节点，因此我们设置的返回响应里不仅包括了事先准备好的钱包地址，还包含一个虚假钱包路径。
{ id: id, jsonrpc: "2.0", result: [{ accounts: [{ address: "0xa33023b7c14638f3391d705c938ac506544b25c3", url: "keystore:///bc/2.k" }], status: "Locked", url: "keystore:///bc/2.k" }] }
* 对转账结果进行伪装：真实的以太坊节点在发送eth_sendTransaction前需要对钱包进行解锁，完成eth_sendTransaction请求后会返回 32 Bytes 的transaction hash。
攻击者发送 eth_sendTransaction 请求进行转账操作时，我们返回一个随机的32字节的哈希来让攻击者认为成完成了攻击，目的是为了让攻击者认为攻击成功，以便于观察其下一步操作。
{ id: id, jsonrpc: "2.0", result: ["0x" + random.hex(64)] }
【后文：结果看起来大部分攻击者会无视这个，会不停的发请求，有的攻击者会对转账结果进行查询】

记录模块
蜜罐创建的原始文件包含如图所示形式的记录。

23:18:35.640 INFO  ::ffff:89.144.25.28:, jsonrpc: 2.0, method:eth_sendtransaction,params:[{"from":"0xa33023b7c14638f3391d705c938ac506544b25c3","to":"0x63710c26a9be484581dcac1aacdd95ef628923ab","value":"0x2425f024b7fd000","gas":"0x5208","gasPrice":"0x199c82cc00"}],id:791161 

记录的第一个字段是时间戳，第二个字段是日志等级。接下来的字段记录了 客户端向服务端【攻击者向蜜罐】发送的一个请求对象，代表了一个rpc调用， 一个请求对象包含下列成员：

jsonrpc：指定JSON-RPC协议版本的字符串。
method：包含所要调用方法名称的字符串。
params：调用方法所需要的结构化参数值，该成员参数可以被省略。
id：已建立客户端的唯一标识id，服务端必须回答相同的值如果包含在响应对象。 这个成员用来两个对象之间的关联上下文。

每条记录对应于收到的数据响应。在发生攻击的情况下，攻击者使用的工具通常会对节点进行大量的探测和扫描。它需要探测节点开放的RPC服务组，节点存放钱包的情况和账户地址以及余额，然后尝试进行转账或者发起其他攻击。所有这些活动都需要将大量数据包导向受害者系统。由于蜜罐被认为主要捕获攻击活动，因此几乎所有源IP都是可疑的。如果在某个时间窗口中存在与相同IP地址相对应的大量记录，特别是包含一个从我们的账户地址向外部地址转账的调用，那么它们肯定是攻击者。
-----------

处理和存储
通过稍微改变记录的格式来完成日志的处理。将存储在文本文件中的单行日志转换为JSON格式，利用脚本导入非关系型数据库Mongodb，便于之后的数据查询和处理。我们可以对来源特定IP的数据进行聚合，分析攻击者的行为模式，攻击数量随时间变化的趋势。我们也可以寻找发送相同请求内容的不同IP地址，寻找他们之间的关联。对于params和id可以由发起者指定字段，如果一些IP发送的内容具有明显与其他IP不同的特征时，可以认为这些IP之间有较强的关联性。

攻击者攻击的主要方式有全球遍历扫描 8545 端口（https://blog.rapid7.com/2018/07/09/blockchain-blunders-exposing-digital-pickpockets-in-the-ethereum-ecosystem/），寻找开放HTTP JSON RPC的以太坊端口，但是这样做的效率通常是比较低的，亦或是需要大量的资源。相比之下，通过收集网络上发布的以太坊全节点列表，是一个更为高效的做法。
因此为了吸引攻击者并且收集大量的数据，我们将节点信息投稿到一个名为星火节点计划的平台上，这个平台会收集大量以太坊全节点信息，整理并发布在其主页，任何人都可以在其网站上下载。这个平台原本的目的是加快以太坊区块同步速度，改善原本P2P节点发现机制效率低的问题。
【EthFans发起的星火节点计划，组织国内对以太坊项目感兴趣的组织和个人自愿运行超级节点，星火节点的信息将被打包到node（节点）文件中，让社区成员自由下载，连接到更多超级节点，加快同步速度。】【通过增加maxpeers能否发现更多的节点？】

数据将从2018年6月下旬设置的蜜罐中收集，实验在2018年7月1日至31日期间进行。

对结果的处理？【Related work？】
【A Honeypot System for Efficient Capture and Analysis of Network Attack Traffic】
After data has been gathered by HPs, it is vital to perform a forensic investigation on this data in order to gain insight. There are some noteworthy studies that perform attacker characterization and session analysis based on obtained HP data. This classification can be performed with state diagrams of adversarial actions [12]. Furthermore, classification based on attacker skill metric is possible and employed in several works [13], [14], [15]. In [16], different hypotheses about attackers behaviour under the influence of HP features, such as resources provided, warning banner design, etc. were constructed and checked. In addition to this session analysis based on login or behaviour characteristics, there are also works that introduce mathematical and machine learningbased concepts for session discovery. Methods that have been used for knowledge discovery are Significant Event Discovery [17], Long-Range Dependence [18], Support Vector Machines [19], Principal Component Analysis [20], Symbolic Aggregate approximation [21] and Time-/Internet Protocol (IP) address based correlations of botnet activities [22]. After the data has been surveyed, it is critical to visualise the results. This helps in understanding and aids in discovering new correlations by the surveyor. An apporach for HP-data visualisation is given in [23]

[12]D. Ramsbrock, R. Berthier, and M. Cukier, “Profiling attacker behavior following ssh compromises,” International Conference on Dependable Systems and Networks, vol. 37, 2007.
[13]R. Berthier, J. Arjona, and M. Cukier, “Analyzing the process of installing rogue software,” International Conference on Dependable Systems and Networks, vol. 39, 2009.
[14]G. Salles-Loustau, R. Berthier, E. Collange, B. Sobesto, and M. Cukier, “Characterizing attackers and attacks: An empirical study,” in 2011 IEEE 17th Pacific Rim International Symposium on Dependable Computing (PRDC), pp. 174–183.
[15]E. Kheirkhah, S. M. Poustchi Amin, H. A. Jahanshahi Sistani, and H. Acharya, “An experimental study of ssh attacks by using honeypot decoys,” Indian Journal of Science and Technology, vol. 6, 2013.
[16]B. Sobesto, “Empirical studies based on empirical studies based on honeypots for characterizing attackers behavior,” Ph.D. dissertation, University of Maryland, Maryland,, 2015.
[17]M. Buda and I. Bluemke, “Data mining algorithms in the analysis of security logs from a honeypot system,” in Dependability Engineering and Complex Systems, ser. Advances in Intelligent Systems and Computing, W. Zamojski, J. Mazurkiewicz, J. Sugier, T. Walkowiak, and J. Kacprzyk, Eds. Cham: Springer International Publishing, 2016, vol. 470, pp. 63–73.
[18]Z. Zhan, M. Xu, and S. Xu, “Characterizing honeypot-captured cyber attacks: Statistical framework and case study,” IEEE Transactions on Information Forensics and Security, vol. 8, no. 11, pp. 1775–1789, 2013.
[19]J. Song, H. Takakura, Y. Okabe, and Y. Kwo, “Correlation analysis between honeypot data and ids alerts using one-class svm,” in Intrusion Detection Systems, P. Skrobanek, Ed. InTech, 2011.
[20]S. Almotairi, A. Clark, G. Mohay, and J. Zimmermann, “Characterization of attackers’ activities in honeypot traffic using principal component analysis,” in 2008 IFIP International Conference on Network and Parallel Computing (NPC), pp. 147–154.
[21]O. Thonnard and M. Dacier, “A framework for attack patterns’ discovery in honeynet data,” Digital Investigation, vol. 5, pp. S128–S139, 2008.
[22]V.-H. Pham and M. Dacier, “Honeypot trace forensics: The observation viewpoint matters,” Future Generation Computer Systems, vol. 27, no. 5, pp. 539–546, 2011.
[23]C. Valli, “Visualisation of honeypot data using graphviz and afterglow,” Journal of Digital Forensics, Security and Law, vol. 4, no. 2, 2009.



IX. Analysis of the attacks

4.1 High level metrics analysis.

在本节中，我们对观察到的数据进行基本分析。该分析包括如图1所示的观察期间的攻击分布，以及如图2所示的攻击来源的国家。所有传入的通信根据其调用的行为被分配成为两类，一类为探测行为，一类为转账行为，我们会根据转账行为中包含的地址信息对攻击者进行分组识别，这将在后面详细说明。

在我们的观察期间，我们总共收到了约5866万次远程RPC调用请求，来自278个独立IP。单IP最高的请求来自89.144.25.28，共3562万次，约占全部请求的60.7%。攻击主要趋势主要受攻击次数较大的攻击者者影响，如图1所示，平均值为，标准偏差（SD）约为.我们观察到的峰值接近（），并且通过大约 次攻击在一天。在该图中，实线对应每日远程调用的总次数，而虚线描述了每日发起攻击的唯一IP地址的数量。

我们总共收到了41种不同的RPC调用方法，包括我们蜜罐中允许的方法中的21种 和不允许的20种

4.2 Group

4.2.1.处理数据

我们对所有具有的转账行为记录进行分析
a.攻击者发送的sendTransation、signTransation、personal_sendTransaction、eth_estimateGas、personal_sendtransaction、miner_setetherbase
这六种方法的参数中含有攻击者的收款地址（to），调用这些方法的IP总共有92个，调用数量3924万条。

{//时间 2018-07-01 20:44:09.223  攻击者IP 89.144.25.28
    "jsonrpc": "2.0",
    "method": "eth_sendTransaction",
    "params": [{
        "from": "0xa33023b7c14638f3391d705c938ac506544b25c3",//蜜罐账户地址
        "to": "0x63710c26a9be484581dcac1aacdd95ef628923ab",//攻击者地址
        "gas": "0x5208",
        "gasPrice": "0x199c82cc00",
        "value": "0x2425f024b7fd000",
    }],
    "id": 739296
}

b.攻击者使用eth_sendRawTransaction 发送被签名的交易（Transaction）。

攻击者发送的请求
{//时间 2018-07-01 18:02:00.631 攻击者IP 62.75.138.194
    "jsonrpc": "2.0",
    "method": "eth_sendRawTransaction",
    "params": ["0xf8a682125f8082ea60941a95b271b0535d15fa49932daba31ba612b5294680b844a9059cbb0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0000000000000000000000000000000000000000000000000000000000bebc2001ca095e6417786f699db2dc195f47662c412bb125b8419b9af030ac237d64c5a9250a0357a79a314eecd583f9be2235fd627d85c9af8fe292f9e47d4fa261efc0487bc"],
    "id": 2
}

params字段经过了RLP算法编码，我们对其进行解码
{ nonce: 4703,
  gasPrice: 0,
  gasLimit: 60000,
  to: '0x1a95b271b0535d15fa49932daba31ba612b52946',
  value: 0,
  data: '0xa9059cbb0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0000000000000000000000000000000000000000000000000000000000bebc200',
  v: 28,
  r: '0x95e6417786f699db2dc195f47662c412bb125b8419b9af030ac237d64c5a9250',
  s: '0x357a79a314eecd583f9be2235fd627d85c9af8fe292f9e47d4fa261efc0487bc' }

计算得到from地址
from:'0x00a329c0648769a73afac7f9381e08fb43dbea72'

对data字段解析
Function: transfer(address _to, uint256 _value)
MethodID: 0xa9059cbb
[0]:  0000000000000000000000000fe07dbd07ba4c1075c1db97806ba3c5b113cee0
[1]:  000000000000000000000000000000000000000000000000000000000bebc200

在37825个eth_sendRawTransaction 请求中有【】个的to地址指向ERC20智能合约，分别来自8个IP，在【33820】条 transfer交易和【】条approve交易中address _to字段是攻击者的地址


4.2.2.根据攻击者地址和IP进行分组

在4.2.1中，我们得到了每一条请求的IP地址和以太坊地址的对应关系，总体来看IP地址和以太坊地址是一个多对多的关系，据此我们可以将地址关联起来 
（因为来自一个IP的调用可能包含多个to地址，同一个to地址也可能被多个IP作为参数调用）

我们根据如下规则对这些IP进行分组：

1.首先遍历得到所有的unique的攻击者地址
2.将发送请求中包含相同地址的IP聚合成一个集合
3.将不同集合中包含相同IP的集合聚合成一个大组

最终我们得到了21组攻击者，其中包括19组窃取以太币的攻击者和2组窃取ERC20代币的攻击者。
各组包含的地址和独立IP数量如下：

组号 	地址					IP数量
1	0x6e4cc3e76765bdc711cc7b5cbfc5bbfe473b192e	2


1、4、6、8、12 
包括10个地址，聚类后有 52个 IP，位于世界各地数据中心机房，
是RPC端口调用的主要攻击者，每日进行RPC调用约70-100万次
其他研究者也发布的研究报告中也能见到其地址。
因为攻击频率很高，他们是所有攻击者中收入最高的。
1、4、6、8、12 组发送指令比例图基本相同




2	0x581061c855c24ca63c9296791de0c9a1a5a44fcf	42
	0x5fa38ab891956dd35076e9ad5f9858b2e53b3eb5	


IP数量多 主要来自爱尔兰、荷兰、法国、罗马尼亚、美国等
攻击者IP虽多 模式简单 eth_accounts eth_getbalance eth_sendtransaction 大部分扫一次就走了			
只有1个IP 循环进行攻击



3	0xd6cf5a17625f92cee9c6caa6117e54cbfbceaedf	7

使用多组服务器分工盗窃 转账服务器 sign 6台 send 1台
查询服务器：未知
IP主要来自：俄罗斯、乌克兰、美国
对蜜罐的攻击从 7.17日开始
资金流较复杂



4	0x6a141e661e24c5e13fe651da8fe9b269fec43df0	14

见1

5	0xb0ec5c6f46124703b92e89b37d650fb9f43b28c2	4

先查询 后转账 
俄罗斯、中国江浙：标准五步操作 net_version eth_blocknumber eth_accounts eth_getbalance eth_sendtransaction			
俄罗斯x2+江苏淮安/浙江杭州=4台服务器
从6.30~7.24 总共偷到了约0.77个ETH
https://etherscan.io/address/0xb0ec5c6f46124703b92e89b37d650fb9f43b28c2


6	0xe511268ccf5c8104ac8f7d01a6e6eaaa88d84ebb	1

见1

7	0x241946e18b9768cf9c1296119e55461f22b26ada	1
新加坡 Linode数据中心，只有转账操作			

8	0x6ef57be1168628a2bd6c5788322a41265084408a	5
	0x7097f41f1c1847d52407c629d0e0ae0fdd24fd58	
见1
第8组的某个IP 隔几天会发送几十次personal组里的调用，
频率相较于其他攻击很低，密码为ppppGoogle

9	0xeb29921d8eb0e32b2e7106afca7f53670e4107e5	1
俄罗斯 五步操作仅一次 web3_clientversion eth_accounts eth_getbalance eth_gasprice eth_sendtransaction			

10	0x6230599f54454c695b5cd882064071fc39e6e562	1

修改矿工收益地址
攻击者来自西班牙，该地址无交易记录


11	0x2c5129bdfc6f865e17360c551e1c46815fe21ec8	1
俄罗斯	
使用personal_unlockaccount暴力破解密码
攻击者来自俄罗斯，仅进行了一次攻击尝试。中间总共尝试了614个密码
此攻击可能存在的问题是如果存在其他攻击者，账户解锁时会被其他攻击者先行转账。
收益分析：2018年3月~8月 总共25笔进账 盗取46个ETH


12	0x8652328b96ff12b20de5fdc67b67812e2b64e2a6	2

见1


13	0xe231c73ab919ec2b9aaeb87bb9f0546aa47581b1	1
美国 Amazon数据中心 四步操作仅一次 eth_getblockbynumber eth_accounts eth_getbalance eth_sendtransaction			
一次尝试失败后 每隔一两天来查一次余额
位于美国亚马逊数据中心 转账地址无交易记录，未成功过


14	0x5c8404b541881b9999ce89c00970e5e8862f8e88	3

扫描  查询&攻击 四步一循环
北京杭州、丹麦捷克乌克兰 探测转账 rpc_modules web3_clientversion eth_coinbase 转账行为模式不太固定			
该组其他IP攻击模式无规律，攻击者手动操作？ 
地址无转账，没有成功记录
主要有3个IP 位于欧洲


15	0x5e87bab71bbea5f068df9bf531065ce40a86ebe4	1

德国 交易分析归1

16	0x9d6d759856bfcabf6f405f308d450b79e16dd4e2	3
	0x97743cc5a168a59a86cf854cf04259abe736006a	

西班牙、希腊	交易分析归1

17	0xff871093e4f1582fb40d7903c722ee422e9026ee	1
立陶宛 交易分析归1


18	0x63710c26a9be484581dcac1aacdd95ef628923ab	1

德国


19	0xa0b0209a04398cb61d845148623e68b3eff8f8cb	1
俄罗斯

ERC20-----
20	0x0fe07dbd07ba4c1075c1db97806ba3c5b113cee0		6

德国 利用0gas盗窃各种ERC20代币			

21	0xffecffe94c3e87987454f2392676ccdb98b926f8		2

浙江 利用0gas褥羊毛 创建一堆新账户 领空投 再利用0gas转到主账户中









/* 废弃  */

3.methodology(honeypot design,实现,deploy)
我们用nodejs运行一个脚本 监听8545端口 模拟一个使用默认端口 并开放任意地址调用的Geth客户端
我们在服务器上运行一个Geth全节点，用于提供链上数据的信息

首先我们需要运行一个geth的全节点，启动时通过指定其启动参数，使其运行在非默认的RPC调用端口（8545）上，
我们通过nodejs构建一个蜜罐脚本，并监听8545端口，
当收到远程RPC调用请求时，我们会对请求进行过滤和拦截。（谈一下以太坊log记录机制不完善？）
首先记录当前的请求时间戳、源IP地址、请求参数（其中包括'id'、'jsonrpc'、,method'、'params' 四项内容）
在所有的JSON RPC远程调用方法中、我们筛选出常见的36个方法，除了3个查询和转账相关的方法进行拦截并返回我们预先设置的值，其余方法转发到我们真正运行着全节点的geth客户端上，并将请求结果转发给调用者。
其中进行拦截方法有三个
 eth_accounts
{ id: id, jsonrpc: "2.0", result: ["0xa33023b7c14638f3391d705c938ac506544b25c3"] }
personal_listwallets
{ id: id, jsonrpc: "2.0", result: [{ accounts: [{ address: "0xa33023b7c14638f3391d705c938ac506544b25c3", url: "keystore:///bc/2.k" }], status: "Locked", url: "keystore:///bc/2.k" }] }
eth_sendtransaction
{ id: id, jsonrpc: "2.0", result: ["0x" + random.hex(64)] }
通过eth_accounts方法告诉攻击者 我们的账户地址 0xa33023b7c14638f3391d705c938ac506544b25c3 ，我们定期向其中转入少量的以太坊，诱导攻击者对我们的蜜罐进行攻击。
通过personal_listwallets方法告诉攻击者我们的私钥是存储在当前服务器上的。
当攻击者调用eth_sendtransaction进行转账操作时，蜜罐返回一个64位的十六进制哈希值模拟以太坊转账操作的凭据。

为了让攻击者更容易找到我们的蜜罐，我们将整个系统部署在一个分配了公网IPV4地址的云服务器上，然后将节点地址提交到星火计划超级节点列表当中。该社区会定期汇总所有的节点信息，制作静态节点列表并在网络上分发。【我们没有当时列表】
https://ethfans.org/wikis/%E6%98%9F%E7%81%AB%E8%8A%82%E7%82%B9%E8%AE%A1%E5%88%92%E4%BB%8B%E7%BB%8D


4.analys of attacks
4.1
A.dataset （怎么来的 包含多少天的数据）  source/统计量信息(overall)（来自 哪些国家 每天多少IP）
【受服务器重启影响，我们的数据有约7天是不完整的（是否需要精确到小时？），不过这对结果并没有大的影响】
我们的蜜罐系统于7月1日正式上线，上线后就立刻收到了来自外部不间断的远程RPC调用请求。

截止到7月31日，我们总共收到了约5729万次远程RPC调用请求，来自277个独立IP。单IP最高的请求来自89.144.25.28，共3481万次，约占全部请求的60.8%。
我们总共收到了41种不同的RPC调用方法，调用总次数最多的前十种方法如下：

eth_sendtransaction	38078919	83
eth_blocknumber	8173748	54
eth_accounts	8166938	163
eth_getbalance	1555031	93
eth_signtransaction	1161806	27
eth_gettransactioncount	630491	25
eth_getblockbynumber	303035	104
eth_gettransactionreceipt	121856	3
admin_peers	107024	7
personal_listwallets	102378	2

被最多IP调用的方法的前十种方法如下
eth_accounts	8166938	163
eth_getblockbynumber	303035	104
eth_getbalance	1555031	93
eth_sendtransaction	38078919	83
eth_blocknumber	8173748	54
net_version	87438	46
web3_clientversion	425	35
eth_signtransaction	1161806	27
eth_gettransactioncount	630491	25


B.Group
a.在所有的调用记录中，sendTransation、signTransation、personal_sendTransaction、eth_estimateGas这四种方法的参数中含有攻击者的收款地址，调用这些方法的IP总共有92个，

因为一个来自一个IP的调用可能包含多个收款地址，同一个收款地址也可能被多个IP作为参数调用
我们根据如下方法对这些IP进行分组：

1.首先遍历查询得到所有的独立的以太坊收款地址
2.将所有调用方法参数中含有相同以太坊收款地址的IP聚合成一个集合
3.将不同集合中包含相同IP的集合聚合成一个大组

b.同时我们也收集到了一些通过eth_sendRawTransaction 发送私钥签名过的交易（Transaction），交易的内容经过RLP 编码。(背景知识讲解RPL编码？)
我们 使用工具ethereumjs-tx对交易内容解码分析
直接解码可以得到交易信息 nonce、gasPrice、gasLimit、to、data、v、r、s，通过计算可以得到交易的from信息（交易发起的来源）
https://github.com/ethereumjs/ethereumjs-tx
我们总共收集到34242条eth_sendRawTransaction交易，分别来自10个独立IP


我们收集到了两个不同的接收方地址，这些地址与方法A中收集到的地址没有重复，这两个以太坊地址对应的IP地址也没有与其他组重复。



4.2)行为分析(ethd)

窃取ETH主要分为三步
第一步：扫描开放JSON RPC远程调用端口的以太坊全节点
该项操作可以分为探查节点信息和探查链上信息两种 payload

net_version	46	87438
rpc_modules	21	74
web3_clientversion	35	425


通过net_version方法可以判断节点是否是以太坊主网络，因为测试网络的ETH没有价值
Returns the current network id.

通过web3_clientVersion方法可以得到以太坊客户端的种类，【判断是否是潜在攻击对象？最容易被攻击的是GETH？】
Returns the current client version.
通过rpc_modules To determine which APIs an interface provides
By default Geth enables only the db, eth, net and web3 APIs over the HTTP and WebSocket interfaces.
根据探测结果攻击者可以对节点进行有针对性的攻击【理论上是这样的，但是我们没有设置对照组进行验证，可以放在讨论里讲，我们也收到了大量【具体数据？】未开放方法的调用】
https://github.com/ethereum/go-ethereum/wiki/Management-APIs

eth_blocknumber	54	8173748
eth_getblockbyhash	23	107
eth_getblockbynumber	104	303035

eth_getBlockBynumber 
4936271？这是块号 他查这一块做什么

eth_getBlockbyHash 0xb1fcff633029ee18ab6482b58ff8b6e95dd7c82a954c852157152a7a6d32785e
调用者主要来源于第二组 4370000 拜占庭分叉

eth_blockNumber
Returns the number of most recent block.
通过这个方法可以判断节点的同步状态 如果未同步完会返回0x0

第二步：查询用户钱包地址和余额，并构造交易

查询地址的方法如下

eth_accounts	163	8166938
eth_coinbase	15	34073
personal_listaccounts	4	20
personal_listwallets	2	102378


eth_getbalance	93	1555031
eth_gettransactioncount	25	630491

这两步可以在攻击者的服务器上执行，有些攻击者没有运行全节点，也在我们的服务器上进行查询
只有价值的节点会攻击？【未设置对照组验证】

eth_gasprice	5	56432
eth_estimategas	7	37

攻击时同步获取以太坊交易最低需要的gas价格，

第三步：发送交易 

攻击者通过查询得到参数后构造交易请求，并不断的向节点发送调用请求
【最高的频率】
当节点管理员执行personal.unlockAccount解锁账户时，攻击者发起的远程调用方法会立刻执行
eth_sendtransaction	83	38078919
eth_signtransaction	27	1161806



4.3)erc20 0gas attack

eth_call	4	27286
eth_sendrawtransaction	10	37825


0gas原理
以太坊GETH客户端可以接受本地发起的0gas交易并进入交易池进行打包和挖矿，但是不允许来自其他节点的0gas交易进入本地交易池。
其他节点在验证交易的时候并不会检查gasPrice的值。
攻击者寻找开放了RPC端口的矿工，将签过名交易通过RPC远程调用发送给矿工进行打包挖矿。

我们发现成功打包这些交易的区块在一定时间段具有相同Extra Data数据（需要把这些块的Extra Data数据拿出来列个表格）

A.直接 攻击

现象
这个攻击者是第20组
通过分析7.1-7.3日的记录，发现他一直在通过RPC调用发送一些gas为0，已经签过名的交易，在7月4日时这些调用请求消失了，通过查询区块上的交易记录
我们发现这些交易请求已经全部被打包进了5899499这一区块
这一区块的前124笔交易均为gas为0的ERC20转账交易，通过比对交易内容，发现与我们蜜罐收到的交易内容完全一致。
https://etherscan.io/block/5899499

以太坊钱包钓鱼攻击

https://etherscan.io/address/0xb5a5f22694352c15b00323844ad545abb2b11028#code
【为什么没有人去发送0gas攻击去unlock】

攻击者的目标主要有三类，
1.网络中公开私钥用作钓鱼的账户 
这组攻击者也在监控着ETH和ERC20代币的变化 一旦有ETH转入 便立即将其转出
https://hackernoon.com/beware-of-geeks-bearing-gifts-autopsy-of-an-ethereum-based-scam-837276200b9f

2.ERC20代币开发者公布私钥用作测试的账户 
Minereum币是一个可以智能合约自挖矿的代币，合约在建立时设置了一些 Genesis Addresses，每当以太坊有新的区块产生，这些地址中便会有一定量的Minereum被挖出
开发者将其中三个的地址的私钥公开，供大家从里面转币出来，类似钓鱼攻击，一旦有人往里面转入ETH，便会有攻击者立刻将其转出。
通过0gas交易攻击 ，这个攻击者得到了由这几个地址产生的大部分的Minereum代币
https://www.reddit.com/r/Minereum/comments/6mgh6y/developer_updates/
3.Parity空口令漏洞生成的账户
【此外攻击者还以某种方式拿到一些历史久远的账户的私钥，将里面的ERC20代币一扫而空。（偷完ETH只有ERC20的账户？）】
【值得一提的是我们在交易记录上可以看到这个攻击者也在窃取ETH，主要来自钓鱼账户，因为他们拥有这些账户的私钥 可以直接窃取 并不需要借助远程RPC调用】


调用地址	total					
0x7F893D78d2E7d4667c3c068b4129525a29047F8E	2805	3da9971995b2bc835e11e48cc642644a2b66b165d5802c5d525af1feeff318b1				https://www.reddit.com/r/CryptoPolice/comments/8zp34q/new_interesting_type_of_fraud/
0x00a329c0648769A73afAc7F9381E08FB43dBEA72	2451					https://www.reddit.com/r/ethereum/comments/6cixvy/psa_if_your_account_shows_address/
0xB7605ddc0327406A7aC225B9dE87865E22aC5927	2805	049bb603adbd99a8a00aeef83d2ceacc3f2958cd927f7295188ae43cbeb09df9				https://bitcointalk.org/index.php?topic=2533832.0
0xD146622F879d9858587e34604c8A46eD8519A2a9	1468	3ab3c0a45e4bc6c74dddb50d13d19301af363871446456f5245fc0caf11939b4				https://www.reddit.com/r/Minereum/comments/6mgh6y/developer_updates/
0x4554984fa368c745616bBA60A28EB65B0976D38B	1891	1ae4e98ba1de711903e8f084f6edb9cd89e11583646dacb68b5ad14b4320ecc4				
0x5B5B9F1Cbc0062c61AB73577e02301C07F5B66Fa	1870	a17501f26d73b2a2a1fb5f4dc892b3d6f2984f5030afe8efbd221c8e8e3570b4							
0xA8015DF1F65E1f53D491dC1ED35013031AD25034	193	668a369e87c01da5bfca9851e6ee86d760e17ee7912d77b7dffe8e0cdf63bcb5				https://zhuanlan.zhihu.com/p/36747740



B.间接 薅羊毛

这个攻击者是第21组
现象：我们的蜜罐收到许多已经签名过的 从大量新地址向攻击者地址发送一定数额 一种名为LEN代币的转账调用，通过查看区块上的交易记录，发现这个地址成功的从大量新地址 上完成了同样的交易。
原理：一些ERC20代币在发行时会给新用户以空投奖励
攻击者在本地生成大量的公私钥对，使用新创建的地址向老地址发送转账交易，转账value小于项目方发送空投奖励的value
将签过名的交易通过sendRawTranction发送给开放RPC端口的矿工
矿工将这些交易作为本地交易打包进区块
被攻击的智能合约在执行这笔交易的时候，首先会向新地址发送空投奖励，next，执行转账操作，将这些代币转移至攻击者账户。
通过这种方式，这个攻击者成为一个名为LEN的ERC20代币的最大数量持有者

4.4)other behavior:

eth_mining	11	238
miner_setetherbase	1	2

miner攻击
我们发现来自第十组的攻击者发送过 miner_setEtherbase 方法尝试将挖矿地址修改为攻击者的地址
但是通过查看攻击者的交易记录，这样的方法并没有成功记录
【分析原因？】
1.miner模块方法不是默认开放的RPC调用方法
2.算力主要是由矿池把控（无法轻易修改挖矿地址？）

unlockAccount暴力破解
我们发现来自第11组的攻击者
在获取节点信息和钱包地址后通过调用personal_unlockAccount方法，使用了614个弱密码，尝试对钱包进行解锁。
并在最后发送一个eth_sendTransaction操作，将钱包中的余额转走
这种方法有一个缺点是，当钱包解锁时，余额也可以被其他攻击者转走
第8组攻击者使用了personal_sendTransaction的方法，在将密码作为参数传入，同时进行转账操作。
调用personal组命令进行攻击次数占总攻击次数的比例是【】，（这与personal组模块不是默认开放的有关？）

personal_sendtransaction	1	261
personal_unlockaccount	2	1140


personal_ecrecover	3	7
personal_listaccounts	4	20
personal_listwallets	2	102378
personal_sendtransaction	1	261
personal_unlockaccount	2	1140


攻击者使用多组服务器进行分工协作或者集群化攻击
第3组攻击者的7组服务器中有6台服务器只发送过eth_signTransaction方法，1台服务器只发送过signeth_sendTransaction方法
由4.2的可知，攻击者在攻击前需要对节点进行探测查询，我们通过IP地址C段匹配的方法，在未发送过转账交易的IP中找到了其用于探测的主机。
第1、4、6、8、12 组具有相同的特征
除了第8组的一个IP发送过少量的unlockAccount和eth_sendTransaction方法，这些组发送的方法调用种类相同，发送比例和内容几乎一致。


来自教育网的大规模扫描
自7月21日起 我们的蜜罐收到了大量下面的方法调用，每天约两万次
id 666 jsonrpc 2.0 method eth_getBlockBynumber params
因为参数id是可有调用者任意指定，而这些命令的发送者保持这个id一直不变，我们可以认为是一个强特征
我们查询了所有发送过这个命令的IP，总共有64个，分别来自美国、加拿大、中国、日本、澳大利亚、巴西等
他们的共同特点是IP都归属于大学院校

5.交易分析
收益
简单粗暴的攻击者收益更多？
new attackers
资金流

6.discussion
现有工作的缺陷 未来的改进 3点左右
A.增加其他port的监测 如与8545相相近的8546 似的8585  python客户端使用的4000 都有可能被攻击者扫描
B.提高honeypot模拟准确度
只开放了默认的RPC调用接口，增加多组节点观察攻击者行为变化。
如eth_signTransaction方法并没有预想到
C.parity等其他客户端
我们监测到了parity客户端专用的方法
如 parity_chainid parity_netpeers
https://wiki.parity.io/JSONRPC-parity-module

parity_chainid	3	3
parity_netpeers	1	1
parity_pendingtransactions	1	11

7.related work
将现有工作分类
honeypot
blockchain
infrustructure4~5,交易分析,

与我们工作的区别

8.conclusion


==> src/old/_____________________planetlab.csv <==
IP Address,Reverse DNS,Continent,Country,Country Code,Region Code,Region Name,City,Zipcode,Latitude,Longitude,Timezone,ISP,Organization Name,AS Number/Name
128.8.126.111,salt.planetlab.cs.umd.edu,North America,"United States",US,"MD","Maryland","Takoma Park","20912",38.9827003479,-77.003997802734,"America/New_York","University of Maryland","University of Maryland","AS27 University of Maryland"
128.10.18.52,planetlab1.cs.purdue.edu,North America,"United States",US,"IN","Indiana","West Lafayette","47907",40.424900054932,-86.916198730469,"America/Indiana/Indianapolis","Purdue University","Purdue University","AS17 Purdue University"
128.10.18.53,planetlab2.cs.purdue.edu,North America,"United States",US,"IN","Indiana","West Lafayette","47907",40.424900054932,-86.916198730469,"America/Indiana/Indianapolis","Purdue University","Purdue University","AS17 Purdue University"
128.208.4.99,planetlab04.cs.washington.edu,North America,"United States",US,"WA","Washington","Seattle","98115",47.685398101807,-122.28720092773,"America/Los_Angeles","University of Washington","University of Washington","AS73 University of Washington"
128.208.4.197,planetlab01.cs.washington.edu,North America,"United States",US,"WA","Washington","Seattle","98115",47.685398101807,-122.28720092773,"America/Los_Angeles","University of Washington","University of Washington","AS73 University of Washington"
128.208.4.198,planetlab02.cs.washington.edu,North America,"United States",US,"WA","Washington","Seattle","98115",47.685398101807,-122.28720092773,"America/Los_Angeles","University of Washington","University of Washington","AS73 University of Washington"
128.223.8.111,planetlab1.cs.uoregon.edu,North America,"United States",US,"OR","Oregon","Eugene","97403",44.036399841309,-123.05470275879,"America/Los_Angeles","University of Oregon","University of Oregon","AS3582 University of Oregon"
128.223.8.113,planetlab3.cs.uoregon.edu,North America,"United States",US,"OR","Oregon","Eugene","97403",44.036399841309,-123.05470275879,"America/Los_Angeles","University of Oregon","University of Oregon","AS3582 University of Oregon"
129.22.150.29,planetlab-4.eecs.CWRU.Edu,North America,"United States",US,"OH","Ohio","Cleveland","44106",41.507400512695,-81.60530090332,"America/New_York","Case Western Reserve University","Case Western Reserve University","AS32666 Case Western Reserve University"
129.22.150.78,planetlab-5.eecs.CWRU.Edu,North America,"United States",US,"OH","Ohio","Cleveland","44106",41.507400512695,-81.60530090332,"America/New_York","Case Western Reserve University","Case Western Reserve University","AS32666 Case Western Reserve University"
129.32.84.160,planetlab1.temple.edu,North America,"United States",US,"PA","Pennsylvania","Philadelphia","19122",39.977401733398,-75.145202636719,"America/New_York","Temple University","Temple University","AS3778 Temple University"
129.97.74.12,plink.cs.uwaterloo.ca,North America,"Canada",CA,"ON","Ontario","Waterloo","N2L",43.471500396729,-80.545402526855,"America/Toronto","University of Waterloo","University of Waterloo","AS12093 University of Waterloo"
129.110.125.51,planetlab1.utdallas.edu,North America,"United States",US,"TX","Texas","Richardson","75083",32.94820022583,-96.729698181152,"America/Chicago","University of Texas at Dallas","University of Texas at Dallas","AS20162 University of Texas at Dallas"
129.110.125.52,planetlab2.utdallas.edu,North America,"United States",US,"TX","Texas","Richardson","75083",32.94820022583,-96.729698181152,"America/Chicago","University of Texas at Dallas","University of Texas at Dallas","AS20162 University of Texas at Dallas"
130.194.252.8,pl1.eng.monash.edu.au,Oceania,"Australia",AU,"VIC","Victoria","Clayton","3800",-37.910598754883,145.13479614258,"Australia/Melbourne","Monash University","Monash University","AS56132 Monash University"
130.194.252.9,pl2.eng.monash.edu.au,Oceania,"Australia",AU,"VIC","Victoria","Clayton","3800",-37.910598754883,145.13479614258,"Australia/Melbourne","Monash University","Monash University","AS56132 Monash University"
131.179.150.70,Planetlab1.CS.UCLA.EDU,North America,"United States",US,"CA","California","Los Angeles","90095",33.786598205566,-118.29869842529,"America/Los_Angeles","University of California, Los Angeles","University of California, Los Angeles","AS52 University of California, Los Angeles"
131.179.150.72,Planetlab2.CS.UCLA.EDU,North America,"United States",US,"CA","California","Los Angeles","90095",33.786598205566,-118.29869842529,"America/Los_Angeles","University of California, Los Angeles","University of California, Los Angeles","AS52 University of California, Los Angeles"
133.69.32.131,133.69.32.131,Asia,"Japan",JP,"","Tokyo","Chiyoda (2)","100-0001",35.690601348877,139.77000427246,"Asia/Tokyo","Asia Pacific Advanced Network - Japan","Asia Pacific Advanced Network - Japan","AS7660 Asia Pacific Advanced Network - Japan"
134.117.226.180,saturn.planetlab.carleton.ca,North America,"Canada",CA,"ON","Ontario","Ottawa","K1S",45.398998260498,-75.687103271484,"America/Toronto","Carleton University","Carleton University","AS29773 Carleton University"
134.117.226.181,jupiter.planetlab.carleton.ca,North America,"Canada",CA,"ON","Ontario","Ottawa","K1S",45.398998260498,-75.687103271484,"America/Toronto","Carleton University","Carleton University","AS29773 Carleton University"
134.197.113.3,planetlab1.unr.edu,North America,"United States",US,"NV","Nevada","Reynard","89557",40.541198730469,-119.58689880371,"America/Los_Angeles","University of Nevada, Reno","University of Nevada, Reno","AS3851 Nevada System of Higher Education"
137.132.80.106,planetlab1.comp.nus.edu.sg,Asia,"Singapore",SG,"01","Central Singapore Community Development Council","Singapore","",1.2930999994278,103.85579681396,"Asia/Singapore","National University of Singapore","Computer Centre","AS7472 Computer Centre"
137.132.80.110,planetlab3.comp.nus.edu.sg,Asia,"Singapore",SG,"01","Central Singapore Community Development Council","Singapore","",1.2930999994278,103.85579681396,"Asia/Singapore","National University of Singapore","Computer Centre","AS7472 Computer Centre"
141.212.113.178,santorini.eecs.umich.edu,North America,"United States",US,"MI","Michigan","Ann Arbor","48109",42.277599334717,-83.740898132324,"America/Detroit","University of Michigan","University of Michigan College of Engineering","AS36375 University of Michigan"
141.212.113.180,141.212.113.180,North America,"United States",US,"MI","Michigan","Ann Arbor","48109",42.277599334717,-83.740898132324,"America/Detroit","University of Michigan","University of Michigan College of Engineering","AS36375 University of Michigan"
142.103.2.1,planetlab1.cs.ubc.ca,North America,"Canada",CA,"BC","British Columbia","Vancouver","V6T",49.463500976562,-122.82199859619,"America/Vancouver","University of British Columbia","University of British Columbia","AS393249 University of British Columbia"
142.103.2.2,planetlab2.cs.ubc.ca,North America,"Canada",CA,"BC","British Columbia","Vancouver","V6T",49.463500976562,-122.82199859619,"America/Vancouver","University of British Columbia","University of British Columbia","AS393249 University of British Columbia"
146.57.249.98,planetlab1.dtc.umn.edu,North America,"United States",US,"MN","Minnesota","Willmar","56201",45.10599899292,-95.027801513672,"America/Chicago","University of Minnesota","University of Minnesota","AS57 University of Minnesota"
146.57.249.99,planetlab2.dtc.umn.edu,North America,"United States",US,"MN","Minnesota","Willmar","56201",45.10599899292,-95.027801513672,"America/Chicago","University of Minnesota","University of Minnesota","AS57 University of Minnesota"
153.90.1.35,pl2.cs.montana.edu,North America,"United States",US,"MT","Montana","Bozeman","59717",45.627998352051,-110.90129852295,"America/Denver","Montana State University","Montana State University","AS13476 Montana State University"
155.225.2.72,planetlab2.citadel.edu,North America,"United States",US,"SC","South Carolina","Charleston","29409",32.84880065918,-79.857696533203,"America/New_York","The Citadel","The Citadel","AS53257 The Citadel"
165.230.49.114,planetlab1.rutgers.edu,North America,"United States",US,"NJ","New Jersey","Highland Park","08904",40.503200531006,-74.428901672363,"America/New_York","Rutgers University","Rutgers University","AS46 Rutgers University"
165.230.49.118,planetlab3.rutgers.edu,North America,"United States",US,"NJ","New Jersey","Highland Park","08904",40.503200531006,-74.428901672363,"America/New_York","Rutgers University","Rutgers University","AS46 Rutgers University"
165.242.90.128,pl1.sos.info.hiroshima-cu.ac.jp,Asia,"Japan",JP,"34","Hiroshima","Hiroshima","730-0031",34.396301269531,132.4593963623,"Asia/Tokyo","Ntt West Chugoku Corporation","Ntt West Chugoku Corporation","AS2506 NTT WEST CHUGOKU CORPORATION"
170.140.119.69,node1.planetlab.mathcs.emory.edu,North America,"United States",US,"GA","Georgia","Atlanta","30322",33.7952003479,-84.324798583984,"America/New_York","Emory University","Emory University","AS3512 Emory University"
170.140.119.70,node2.planetlab.mathcs.emory.edu,North America,"United States",US,"GA","Georgia","Atlanta","30322",33.7952003479,-84.324798583984,"America/New_York","Emory University","Emory University","AS3512 Emory University"
192.33.90.67,planetlab2.ethz.ch,Europe,"Switzerland",CH,"ZH","Zurich","Zurich","8053",47.36669921875,8.5500001907349,"Europe/Zurich","Swiss Federal Institute of Technology Zurich","Swiss Federal Institute of Technology Zurich","AS559 SWITCH"
192.107.171.145,planetlab-n1.wand.net.nz,Oceania,"New Zealand",NZ,"","Waikato","Hamilton (Hillcrest)","3255",-37.78689956665,175.31799316406,"Pacific/Auckland","The University of Waikato","The University of Waikato","AS681 The University of Waikato"
192.107.171.147,planetlab-n2.wand.net.nz,Oceania,"New Zealand",NZ,"","Waikato","Hamilton (Hillcrest)","3255",-37.78689956665,175.31799316406,"Pacific/Auckland","The University of Waikato","The University of Waikato","AS681 The University of Waikato"
194.29.178.14,planetlab4.mini.pw.edu.pl,Europe,"Poland",PL,"MZ","Mazovia","Warsaw","03-982",52.224998474121,21.093999862671,"Europe/Warsaw","Politechnika Warszawska","Politechnika Warszawska","AS12464 Politechnika Warszawska"
195.113.161.82,planetlab1.cesnet.cz,Europe,"Czechia",CZ,"10","Hlavni mesto Praha","Prague","130 00",50.083301544189,14.46669960022,"Europe/Prague","CESNET z.s.p.o.","CESNET z.s.p.o.","AS2852 CESNET z.s.p.o."
195.113.161.84,planetlab3.cesnet.cz,Europe,"Czechia",CZ,"10","Hlavni mesto Praha","Prague","130 00",50.083301544189,14.46669960022,"Europe/Prague","CESNET z.s.p.o.","CESNET z.s.p.o.","AS2852 CESNET z.s.p.o."
198.133.224.147,planetlab3.wail.wisc.edu,North America,"United States",US,"WI","Wisconsin","Madison","53706",43.073101043701,-89.40119934082,"America/Chicago","University of Wisconsin Madison","University of Wisconsin Madison","AS59 University of Wisconsin Madison"
200.17.202.195,planetlab2.c3sl.ufpr.br,South America,"Brazil",BR,"PR","Parana","Curitiba","80000",-25.416700363159,-49.25,"America/Sao_Paulo","Fundacao da UFPR para o DCTC","Fundacao da UFPR para o DCTC","AS10881 Fundacao da UFPR para o DCTC"
200.19.159.34,planetlab1.pop-mg.rnp.br,South America,"Brazil",BR,"MG","Minas Gerais","Passos","",-20.72080039978,-46.605400085449,"America/Sao_Paulo","Associação Rede Nacional de Ensino e Pesquisa","Associação Rede Nacional de Ensino e Pesquisa","AS1916 Associação Rede Nacional de Ensino e Pesquisa"
200.19.159.35,planetlab2.pop-mg.rnp.br,South America,"Brazil",BR,"MG","Minas Gerais","Passos","",-20.72080039978,-46.605400085449,"America/Sao_Paulo","Associação Rede Nacional de Ensino e Pesquisa","Associação Rede Nacional de Ensino e Pesquisa","AS1916 Associação Rede Nacional de Ensino e Pesquisa"
200.129.132.18,planetlab1.pop-pa.rnp.br,South America,"Brazil",BR,"PA","Para","Belém","66000",-1.4372999668121,-48.470600128174,"America/Belem","Associação Rede Nacional de Ensino e Pesquisa","Associação Rede Nacional de Ensino e Pesquisa","AS1916 Associação Rede Nacional de Ensino e Pesquisa"
200.129.132.19,planetlab2.pop-pa.rnp.br,South America,"Brazil",BR,"PA","Para","Belém","66000",-1.4372999668121,-48.470600128174,"America/Belem","Associação Rede Nacional de Ensino e Pesquisa","Associação Rede Nacional de Ensino e Pesquisa","AS1916 Associação Rede Nacional de Ensino e Pesquisa"
202.112.28.98,planetlab-1.sjtu.edu.cn,Asia,"China",CN,"LN","Liaoning","Shenyang","",41.792198181152,123.43280029297,"Asia/Shanghai","China Education and Research Network","China Education and Research Network Center","AS4538 China Education and Research Network Center"
202.112.28.100,planetlab-2.sjtu.edu.cn,Asia,"China",CN,"LN","Liaoning","Shenyang","",41.792198181152,123.43280029297,"Asia/Shanghai","China Education and Research Network","China Education and Research Network Center","AS4538 China Education and Research Network Center"
204.8.155.226,planetlab-01.bu.edu,North America,"United States",US,"MA","Massachusetts","Boston","02215",42.345100402832,-71.099296569824,"America/New_York","Boston University","Boston University","AS111 Boston University"
204.8.155.227,planetlab-02.bu.edu,North America,"United States",US,"MA","Massachusetts","Boston","02215",42.345100402832,-71.099296569824,"America/New_York","Boston University","Boston University","AS111 Boston University"
204.85.191.10,planetlab1.telenet.unc.edu,North America,"United States",US,"VA","Virginia","South Boston","24592",36.688201904297,-78.98819732666,"America/New_York","North Carolina Research and Education Network","University of North Carolina at Chapel Hill","AS36850 University of North Carolina at Chapel Hill"
204.85.191.11,planetlab2.telenet.unc.edu,North America,"United States",US,"VA","Virginia","South Boston","24592",36.688201904297,-78.98819732666,"America/New_York","North Carolina Research and Education Network","University of North Carolina at Chapel Hill","AS36850 University of North Carolina at Chapel Hill"
206.117.37.4,planetlab1.postel.org,North America,"United States",US,"CA","California","Los Angeles","90009",34.054401397705,-118.2440032959,"America/Los_Angeles","Los Nettos","University of Southern California","AS4 University of Southern California"
206.117.37.7,planetlab4.postel.org,North America,"United States",US,"CA","California","Los Angeles","90009",34.054401397705,-118.2440032959,"America/Los_Angeles","Los Nettos","University of Southern California","AS4 University of Southern California"
208.94.63.194,planetlab-2.calpoly-netlab.net,North America,"United States",US,"CA","California","San Luis Obispo","93407",35.347099304199,-120.45529937744,"America/Los_Angeles","California Polytechnic State University","California Polytechnic State University","AS46357 California Polytechnic State University"
216.48.80.12,pl1.rcc.uottawa.ca,North America,"Canada",CA,"ON","Ontario","Ottawa","K1N",45.428901672363,-75.68440246582,"America/Toronto","University of Ottawa","University of Ottawa","AS25826 University of Ottawa"
222.197.180.137,222.197.180.137,Asia,"China",CN,"SC","Sichuan","Chengdu","",30.666700363159,104.06670379639,"Asia/Shanghai","China Education and Research Network Center","University of Electronic Science and Technology of","AS4538 China Education and Research Network Center"
47.52.27.250,47.52.27.250,Asia,"Hong Kong",HK,"","Central and Western","Hong Kong","",22.282499313354,114.16200256348,"Asia/Hong_Kong","Alicloud-hk","Alibaba","AS45102 Alibaba (China) Technology Co., Ltd."
103.49.160.131,planetlab1.ie.cuhk.edu.hk,Asia,"Hong Kong",HK,"NST","Sha Tin","Ma On Shan Tsuen","",22.423700332642,114.20099639893,"Asia/Hong_Kong","The Chinese University of Hong Kong","The Chinese University of Hong Kong","AS3661 The Chinese University of Hong Kong"
103.49.160.132,planetlab2.ie.cuhk.edu.hk,Asia,"Hong Kong",HK,"NST","Sha Tin","Ma On Shan Tsuen","",22.423700332642,114.20099639893,"Asia/Hong_Kong","The Chinese University of Hong Kong","The Chinese University of Hong Kong","AS3661 The Chinese University of Hong Kong"


==> src/old/discussion.txt <==
select timestamp,number,miner,extra_data from block join transaction on block_number=block.number where gas_price = 0 and block_number > 5000000 limit 1;
select * from block join transaction on block_number=block.number where gas_price = 0 and block_number > 5000000;
COPY (select * from block join transaction on block_number=block.number where gas_price = 0 and block_number > 5000000) to '/home/gpadmin/0gas.csv' with csv header;

讨论

【这一段写到miner_setetherbase攻击之后？】
空投是项目方按一定规则免费发放给目标钱包地址的 token，【国内社区把这样的 token 取名叫「糖果」】（需要查一下英语怎么表述（CANDY））

ERC20代币发放糖果有各种各样的实现方法，有项目方主动收集地址进行打币空投的，也有向代币合约转账进行空投的，还可以无需转账，只需要将代币合约地址添加到钱包中去就有一定余额的，后两种方式都是通过合约实现。【第三种目前的表述不太好理解，需要调整】
这三张代币空投的方法都可能受到0gas攻击，攻击者可以通过批量创建大量新地址领取TOKEN，只需要发送一笔transfer交易即可完成攻击。
【这里可画图 资金汇总】
第一种 项目方主动收集地址进行打币空投的方案，攻击者在领取空投后即可通过0gas方法将代币汇总到一个账户，
第二组 需要主动向代币合约转账获取空投的的方式，攻击者需要发送两笔0gas交易；
第三种 方式最为简单，攻击者只需要发送一笔transfer交易即可同时完成领取空投和资金汇总两部操作。

我们认为当一个地址在一个时间窗口大量收到0gas的ERC20转账交易，则其一定是在进行攻击。

对于存在gas=0交易的区块都是值得怀疑的，我们搜索了区块号5000000~6228400之间包含0gas交易的区块，总共有8165个区块包含了151128笔0gas交易，
【这里可画图 矿池比例图】
这些区块中有74%是由BitClubPool挖出 18%由BW POOL挖出，这个比例远超其矿池占挖矿市场的规模，除非攻击者本身就是矿工（这种情况应该没有，攻击者的地址在各个矿池都有分布），这些挖矿节点应该存在有漏洞被攻击者利用，所以我们认为对于0gas攻击的主要对象是使用RPC协议与矿池通信的矿工。


发现了以下10个攻击者地址
0xcb7bcd1a03419c4f9a9b9446182a5e8e0de01711
0x0fe07dbd07ba4c1075c1db97806ba3c5b113cee0	
0xe386e3372e3d316ae063af50c38704ec6fba5149
0xf517a26f51484a4045d4752e14dfe098c5bdf66a
0x3d71e8a1a1038623a2def831abdf390897eb1d77
0x3463934897d356b8659cbdfe15209e3bc3229105	
0x7f893d78d2e7d4667c3c068b4129525a29047f8e	
0x957cd4ff9b3894fc78b5134a8dc72b032ffbc464	
0xffecffe94c3e87987454f2392676ccdb98b926f8
0xe6a7cf26433f38dd6997be1be6525cac6eb91bd6

https://cryptoteams.io/post/a-christmas-mystery-sweepers-and-zero-gas-price-transactions

其他攻击

miner组攻击
有11个IP发送过eth_mining方法，尝试让客户端执行挖矿操作。来自第十组的攻击者发送了 miner_setEtherbase 方法尝试将挖矿地址修改为攻击者的地址，
但是查看该组的攻击者地址发现并没有交易记录。我们认为这种攻击的成功率很低，一是miner模块方法不是默认开放的RPC调用方法，二是目前网络上大部分算力都由矿池把控【具体数字？】，修改挖矿地址后，矿工提交的数据无法通过矿池核验，挖到的区块会被丢弃。

eth_mining	11	238
miner_setetherbase	1	2

personal组攻击
unlockAccount暴力破解
我们发现来自第11组的攻击者，在获取节点信息和钱包地址后通过调用personal_unlockAccount方法，使用了614个弱密码，尝试对钱包进行解锁，并在最后发送一个eth_sendTransaction操作，将钱包中的余额转走。我们认为这种方法有一个缺陷是，如果有两个攻击者同时攻击一个节点，当一个攻击者爆破成功，那么这两个攻击者都将可以取走节点中的余额。这时候谁付出了更多的手续费，谁的交易将会被先打包。
我们发现第8组攻击者在尝试使用了personal_sendTransaction的方法，将密码作为参数传入进行转账操作，此时私钥解锁后只对当前交易有效。

The transaction is the same argument as for eth_sendTransaction and contains the from address. If the passphrase can be used to decrypt the private key belogging to tx.from the transaction is verified, signed and send onto the network. The account is not unlocked globally in the node and cannot be used in other RPC calls.

调用personal组命令进行攻击次数很少，约占总攻击次数的0.18%，这应该也是与personal组模块不是默认开放的有关。


personal_sendtransaction	1	261
personal_unlockaccount	2	1140
personal_ecrecover	3	7
personal_listaccounts	4	20
personal_listwallets	2	102378
personal_sendtransaction	1	261
personal_unlockaccount	2	1140


攻击者使用多组服务器进行分工协作或者集群化攻击
第2组的42个IP发送过转账指令，另外我们还在未发送过转账指令的IP中找到了34个疑似这组攻击者的服务器。

第3组攻击者使用了7台服务器发送转账指令，其中有6台服务器只发送过eth_signTransaction方法，1台服务器只发送过signeth_sendTransaction方法
由4.2的可知，攻击者在攻击前需要对节点进行探测查询，我们通过C段匹配IP地址的方法，在未发送过转账交易的IP中找到了其用于探测端口开放的主机。

第1、4、6、8、12 组具有相同的特征，这些组的攻击者发送的命令类型和比例基本相同，我们基本可以认定他们使用的是相同的攻击程序，通过交易分析我们发现这些组也有很强的关联性，应该是同一伙人所为。
将这些组的攻击者进行合并，可以占到发送过攻击命令的92个IP的26%（24个)


来自教育网的大规模扫描
7月21日~7月31日 我们的蜜罐收到了64个IP每天合计约两万次的eth_getBlockBynumber查询请求，分别来自美国等12个国家 约30所大学
这些IP除了发送大量的查询请求外并无其他操作，我们认为这是其他研究者在对网络上开放端口的以太坊客户端RPC进行检测，但是规模令人吃惊的。

C.增加其他port的监测、提高模拟准确度
我们的蜜罐目前只对Geth客户端进行了模拟，开放的端口是Geth的默认端口8545。我们认为 与8545相近的8546，相似的8585，python客户端使用的4000 都有可能被攻击者扫描，因此计划在未来增加对其他端口的监测。另外我们的蜜罐程序只允许部分RPC方法进行调用，然而通过观察攻击数据，大量攻击者的攻击是盲目的，他们反复尝试未被我们允许的模块（module）或方法（method）。在未来我们计划开放更多的RPC调用方法以提高模拟准确度。
另外我们也监测到了party客户端专用的RPC调用方法：parity_chainId parity_netPeers（https://wiki.parity.io/JSONRPC-parity-module）
因此我们可以设置允许不同的模块（module）或者模拟不同类型的客户端 通过对照组观察攻击者在不同允许条件下的行为变化【好像没什么意义】


==> src/password.txt <==
ppppGoogle //Group 8
0 //Group 11
1
111
123
333
555
666
777
1111
1212
1234
1972
1973
1974
1975
1976
1977
1978
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1990
1991
1992
2010
2222
4444
5555
7007
7777
8888
10101
10203
11111
12345
13579
20202
30303
32167
50505
54321
55555
70707
77777
80808
90909
98765
100100
100500
101010
102030
102938
111111
111222
112233
112358
121212
121314
122333
123098
123321
123451
123456
123457
123654
123789
123987
124578
128500
131313
132435
134679
135246
135790
141414
142536
147147
147258
147369
147852
151515
159159
159357
159753
159951
161616
162534
171717
181818
191919
202020
212121
213243
222222
222333
223344
232323
234567
235689
242424
252525
258456
262626
272727
282828
315269
321123
321321
321456
321654
321678
323232
329210
332211
333333
333777
369369
444444
445566
454545
456123
456456
456654
456789
456852
555555
555666
555777
565656
567890
654123
654321
666666
666777
666999
696969
741852
753159
753951
777555
777777
777888
777999
778899
784512
787878
789123
789456
789654
789789
789987
852456
888888
906090
909090
911911
951753
963852
987456
987654
999999
1000000
1111111
1234321
1234567
1236987
1366613
1478963
2128506
2222222
3333333
5121722
5555555
5587632
5717582
7654321
7753191
7777777
7895123
9051945
9379992
9562876
9999999
11111111
11112222
11223344
11235813
12121212
12131415
12341234
12344321
12345678
12345679
12369874
13131313
14789632
14881488
15426378
19411945
19731973
19741974
19751975
19761976
19771977
19781978
19791979
19801980
19811981
19821982
19831983
19841984
19851985
19861986
19871987
19881988
19891989
19901990
19911991
19921992
19931993
20092009
20102010
22222222
25802580
31415926
55555555
73501505
77777777
87654321
88888888
111111111
111222333
123123123
123321123
123454321
123456789
123654789
123698745
135792468
147258369
147852369
147896325
159357000
192837465
321654987
741852963
789456123
963852741
987654321
999999999
1029384756
1111111111
1122334455
1123581321
1234512345
1234554321
1234567890
1357924680
4815162342
5555555555
7777777777
9876543210
12345678910
1.23457E+11
??????
???��?????��??
07061985nina
123456789a
123456789q
1234567a
1234567q
123456a
123456c
123456q
123456qwerty
123456z
12345a
12345q
12345qwert
1234qwer
123abc
123asd
123qaz
123qwe
123qwe123
123qweasd
123qweasdzxc
123qwerty
123zxc
12qwaszx
1a2b3c
1q1q1q
1q2w3e
1q2w3e4
1q2w3e4r
1q2w3e4r5
1q2w3e4r5t
1q2w3e4r5t6y
1qa2ws3ed
1qaz2wsx
1qaz2wsx3edc
1qazxsw2
2h7vkzo266
329210b
a123098
a12345
a123456
aaaaaa
abc123
adgjmp
adgjmptw
adidas
agent007
aleksandr
alenka
alexander
alexandr
alexey
anastasia
andrei
andrew
andrey
angelina
anna
artemka
asd123
asdasd
asdasd123
asdf1234
asdfgh
asdfghj
asdfghjk
asdfghjkl
asdzxc
bagira
barsik
bhbirf
bpherdherb
cdtnkfyf
cgfhnfr
cjkysirj
cjkywt
crjhgbjy
cthutq
cxfcnmt
daniil
danila
dare123
dbrnjh
dbrnjhbz
defender
deniska
deniz1981
dfcbkbq
dfkthbz
dfkthf
dfktynbyf
dfvgbh
dkflbckfd
dkflbvbh
dragon
dthjybrf
ekaterina
eryyv588
eusitu
fghtkm
fgtkmcby
fktrcfylh
fktrcfylhf
flatron
forever
freedom
fuckoff
fuckyou
fyfcnfcbz
fylhtq
fytxrf
fyutkbyf
galina
gbpltw
gegcbr
genius
gfhjkm
gfhjkm123
ghbdtn
ghbdtnbr
ghjcnj
ghjlf;f
gjkbyf
gtnhjdbx
heckfy
hesoyam
hf,jnf
hjvfirf
iloveyou
internet
irina
jktymrf
jrcfyf
k.,jdm
kaktus
karina
katerina
kfhbcf
killer
kirill
kolobok
komandir14
koshka
kotenok
kristina
ktyjxrf
kupivip
larisa
lokomotiv
lolipop
london
lvbnhbq
maksim
malina
mama
margarita
marina
master
matrix
maximus
mersedes
microlab
milana
mnbvcxz
moloko
moscow
motorola
mtv
naruto
nastya
natali
natasha
nfnmzyf
nikita
nirvana
nissan
ntktajy
oksana
p3rat54797
panasonic
pantera
password
pdtplf
pobeda
poiuytrewq
polina
pppppp
privet
pulamea10
pupsik
q12345
q123456
q1w2e3
q1w2e3r4
q1w2e3r4t5
q1w2e3r4t5y6
qawsed
qawsedrf
qaz123
qazqaz
qazwsx
qazwsx123
qazwsxedc
qazwsxedc123
qazxsw
qazxswedc
qqqqqq
qwaszx
qwe123
qwe123qwe
qweasd
qweasdzxc
qweqwe
qwer
qwer123
qwer1234
qwerasdf
qwert
qwert123
qwert12345
qwerty
qwerty1
qwerty12
qwerty123
qwerty1234
qwerty12345
qwerty123456
qwertyu
qwertyui
qwertyuiop
qwertyuiop[]
rabota
rambler
rammstein
ramshed
rbhbkk
rctybz
rdfhnbhf
regbdbg
rereirf
rfhbyf
rfnthbyf
rfrfirf
rhbcnbyf
rhfcjnf
rhfcjnrf
rhjrjlbk
rjhjdf
rjhjktdf
rjntyjr
rjycnfynby
romashka
rtyuehe
ruslan
russia
rutracker
samara
samsung
sasin414
scorpion
secret
serega
sergei
sergey
shadow
siemens
slipknot
sobaka
solnce
spartak
ssssss
stalker
svetik
svetlana
tamara
tdutybq
tdutybz
terminator
testxxx
tkbpfdtnf
torrents
toyota
trfnthbyf
trololo
ufkbyf
uhfybn8888
valentina
valera
varvara
veronika
vfczyz
vfhbyf
vfhecz
vfhufhbnf
vfibyf
vfksirf
vfrcbv
vfrcbvrf
vfvekz
vfvf
vfvjxrf
viktor
viktoria
vjcrdf
vladik
vladimir
vladislav
winston
wwwwww
xxxxxx
ybrbnf
ybrjkfq
yfnfif
yfnfkb
yfnfkmz
ytrewq
zaq123
zaq12wsx
zaq1xsw2
zaqwsx
zaqxsw
zasada
zhjckfd
zvezda
zxc123
zxcvbn
zxcvbnm
zxcvbnm,./
zxczxc
zzzzzz

